dPASP: A Comprehensive Differentiable Probabilistic Answer Set Programming Environment For Neurosymbolic Learning and Reasoning

We present dPASP, a novel declarative probabilistic logic programming framework for differentiable neuro-symbolic reasoning. The framework allows for the specification of discrete probabilistic models with neural predicates, logic constraints and interval-valued probabilistic choices, thus supporting models that combine low-level perception (images, texts, etc), common-sense reasoning, and (vague) statistical knowledge. To support all such features, we discuss the several semantics for probabilistic logic programs that can express nondeterministic, contradictory, incomplete and/or statistical knowledge. We also discuss how gradient-based learning can be performed with neural predicates and probabilistic choices under selected semantics. We then describe an implemented package that supports inference and learning in the language, along with several example programs. The package requires minimal user knowledge of deep learning system's inner workings, while allowing end-to-end training of rather sophisticated models and loss functions.

==> cnn_digit.txt <==
0.016667 10.420000
0.033333 13.090000
0.050000 26.250000
0.066667 32.810000
0.083333 37.760000
0.100000 41.080000
0.116667 43.900000
0.133333 46.210000
0.150000 46.820000
0.166667 45.220000
0.183333 41.450000
0.200000 37.260000
0.216667 35.430000
0.233333 35.030000
0.250000 35.430000
0.266667 35.980000
0.283333 37.330000
0.300000 38.710000
0.316667 42.360000
0.333333 48.620000
0.350000 54.340000
0.366667 59.910000
0.383333 63.600000
0.400000 66.340000
0.416667 66.050000
0.433333 66.670000
0.450000 67.140000
0.466667 66.460000
0.483333 67.390000
0.500000 68.170000
0.516667 67.700000
0.533333 68.730000
0.550000 72.870000
0.566667 75.190000
0.583333 74.490000
0.600000 75.100000
0.616667 74.740000
0.633333 75.930000
0.650000 76.920000
0.666667 76.800000
0.683333 76.300000
0.700000 77.270000
0.716667 77.580000
0.733333 77.450000
0.750000 77.520000
0.766667 77.960000
0.783333 78.040000
0.800000 77.670000
0.816667 78.420000
0.833333 79.060000
0.850000 78.480000
0.866667 77.580000
0.883333 78.160000
0.900000 79.230000
0.916667 79.480000
0.933333 79.100000
0.950000 79.570000
0.966667 79.960000
0.983333 79.620000
1.000000 79.520000
1.016667 79.550000
1.033333 79.990000
1.050000 80.520000
1.066667 80.580000
1.083333 80.150000
1.100000 80.380000
1.116667 80.690000
1.133333 80.480000
1.150000 80.740000
1.166667 80.470000
1.183333 80.290000
1.200000 80.370000
1.216667 81.120000
1.233333 81.510000
1.250000 81.540000
1.266667 81.350000
1.283333 81.520000
1.300000 81.960000
1.316667 82.220000
1.333333 82.410000
1.350000 82.230000
1.366667 82.070000
1.383333 82.440000
1.400000 82.560000
1.416667 82.400000
1.433333 82.200000
1.450000 82.170000
1.466667 82.430000
1.483333 82.580000
1.500000 82.790000
1.516667 82.880000
1.533333 82.850000
1.550000 82.850000
1.566667 83.030000
1.583333 83.080000
1.600000 83.010000
1.616667 82.820000
1.633333 82.830000
1.650000 82.740000
1.666667 82.840000
1.683333 82.980000
1.700000 83.270000
1.716667 83.180000
1.733333 83.200000
1.750000 83.230000
1.766667 83.300000
1.783333 83.420000
1.800000 83.760000
1.816667 83.650000
1.833333 83.570000
1.850000 83.570000
1.866667 83.520000
1.883333 83.570000
1.900000 83.850000
1.916667 83.980000
1.933333 83.850000
1.950000 83.700000
1.966667 83.880000
1.983333 83.750000
2.000000 83.550000
2.016667 83.370000
2.033333 83.170000
2.050000 83.440000
2.066667 84.140000
2.083333 84.380000
2.100000 84.470000
2.116667 84.200000
2.133333 84.240000
2.150000 84.280000
2.166667 84.380000
2.183333 84.480000
2.200000 84.550000
2.216667 84.330000
2.233333 84.250000
2.250000 84.300000
2.266667 84.550000
2.283333 84.730000
2.300000 84.620000
2.316667 84.540000
2.333333 84.580000
2.350000 84.620000
2.366667 84.850000
2.383333 84.850000
2.400000 84.860000
2.416667 84.970000
2.433333 84.910000
2.450000 84.870000
2.466667 84.890000
2.483333 85.040000
2.500000 84.910000
2.516667 84.620000
2.533333 84.510000
2.550000 84.690000
2.566667 85.030000
2.583333 85.240000
2.600000 85.210000
2.616667 85.120000
2.633333 85.130000
2.650000 85.090000
2.666667 85.340000
2.683333 85.400000
2.700000 85.440000
2.716667 85.430000
2.733333 85.440000
2.750000 85.380000
2.766667 85.390000
2.783333 85.470000
2.800000 85.580000
2.816667 85.740000
2.833333 85.620000
2.850000 85.530000
2.866667 85.390000
2.883333 85.520000
2.900000 85.590000
2.916667 85.670000
2.933333 85.860000
2.950000 85.880000
2.966667 85.800000
2.983333 85.710000
3.000000 85.700000
3.016667 85.560000
3.033333 85.550000
3.050000 85.730000
3.066667 85.860000
3.083333 85.760000
3.100000 85.790000
3.116667 85.900000
3.133333 86.020000
3.150000 86.030000
3.166667 86.080000
3.183333 86.060000
3.200000 86.050000
3.216667 86.110000
3.233333 86.110000
3.250000 86.060000
3.266667 86.140000
3.283333 86.140000
3.300000 86.080000
3.316667 86.160000
3.333333 86.090000
3.350000 86.200000
3.366667 86.150000
3.383333 86.110000
3.400000 86.210000
3.416667 86.260000
3.433333 86.190000
3.450000 86.380000
3.466667 86.250000
3.483333 86.250000
3.500000 86.290000
3.516667 86.370000
3.533333 86.120000
3.550000 86.100000
3.566667 85.930000
3.583333 86.030000
3.600000 86.150000
3.616667 86.140000
3.633333 86.190000
3.650000 86.340000
3.666667 86.280000
3.683333 86.190000
3.700000 86.190000
3.716667 86.270000
3.733333 86.330000
3.750000 86.270000
3.766667 86.280000
3.783333 86.400000
3.800000 86.530000
3.816667 86.740000
3.833333 86.830000
3.850000 86.830000
3.866667 86.620000
3.883333 86.520000
3.900000 86.590000
3.916667 86.770000
3.933333 86.790000
3.950000 86.760000
3.966667 86.700000
3.983333 86.560000
4.000000 86.530000
4.016667 86.460000
4.033333 86.460000
4.050000 86.520000
4.066667 86.610000
4.083333 86.750000
4.100000 86.870000
4.116667 86.890000
4.133333 86.970000
4.150000 87.070000
4.166667 87.010000
4.183333 87.000000
4.200000 86.920000
4.216667 86.860000
4.233333 86.800000
4.250000 86.830000
4.266667 86.860000
4.283333 86.900000
4.300000 86.890000
4.316667 86.760000
4.333333 86.670000
4.350000 86.680000
4.366667 86.650000
4.383333 86.780000
4.400000 86.850000
4.416667 86.900000
4.433333 86.970000
4.450000 87.020000
4.466667 87.120000
4.483333 87.160000
4.500000 87.140000
4.516667 87.190000
4.533333 87.140000
4.550000 87.120000
4.566667 86.990000
4.583333 86.890000
4.600000 86.920000
4.616667 86.880000
4.633333 86.970000
4.650000 87.010000
4.666667 87.000000
4.683333 86.890000
4.700000 86.830000
4.716667 86.940000
4.733333 86.890000
4.750000 87.060000
4.766667 87.230000
4.783333 87.190000
4.800000 86.860000
4.816667 86.690000
4.833333 86.680000
4.850000 87.090000
4.866667 87.220000
4.883333 87.120000
4.900000 87.030000
4.916667 86.980000
4.933333 87.100000
4.950000 87.370000
4.966667 87.410000
4.983333 87.150000
5.000000 86.820000


==> cnn_sum.txt <==
0.033333 7.500000
0.066667 7.480000
0.100000 8.240000
0.133333 8.580000
0.166667 8.580000
0.200000 8.580000
0.233333 8.580000
0.266667 8.740000
0.300000 9.800000
0.333333 9.800000
0.366667 9.800000
0.400000 9.800000
0.433333 9.820000
0.466667 10.840000
0.500000 9.540000
0.533333 9.380000
0.566667 9.640000
0.600000 10.400000
0.633333 10.880000
0.666667 9.960000
0.700000 9.680000
0.733333 9.700000
0.766667 9.680000
0.800000 9.400000
0.833333 10.540000
0.866667 11.340000
0.900000 11.460000
0.933333 11.500000
0.966667 11.920000
1.000000 12.700000
1.033333 13.880000
1.066667 14.940000
1.100000 14.920000
1.133333 14.340000
1.166667 14.100000
1.200000 14.460000
1.233333 15.060000
1.266667 15.600000
1.300000 16.060000
1.333333 17.140000
1.366667 18.180000
1.400000 19.320000
1.433333 18.700000
1.466667 18.480000
1.500000 19.200000
1.533333 20.000000
1.566667 19.800000
1.600000 20.640000
1.633333 20.980000
1.666667 22.280000
1.700000 22.400000
1.733333 23.260000
1.766667 23.240000
1.800000 22.000000
1.833333 22.620000
1.866667 22.000000
1.900000 22.900000
1.933333 25.440000
1.966667 25.560000
2.000000 24.800000
2.033333 25.240000
2.066667 26.920000
2.100000 25.320000
2.133333 24.700000
2.166667 24.880000
2.200000 24.400000
2.233333 25.220000
2.266667 26.960000
2.300000 27.080000
2.333333 27.500000
2.366667 28.620000
2.400000 29.580000
2.433333 30.640000
2.466667 29.740000
2.500000 28.780000
2.533333 28.880000
2.566667 29.860000
2.600000 29.620000
2.633333 28.660000
2.666667 31.360000
2.700000 31.600000
2.733333 31.540000
2.766667 33.280000
2.800000 32.920000
2.833333 33.340000
2.866667 32.100000
2.900000 34.440000
2.933333 35.720000
2.966667 34.700000
3.000000 33.280000
3.033333 34.820000
3.066667 36.400000
3.100000 34.040000
3.133333 33.280000
3.166667 35.360000
3.200000 35.520000
3.233333 36.500000
3.266667 38.240000
3.300000 38.680000
3.333333 38.680000
3.366667 38.060000
3.400000 39.900000
3.433333 40.500000
3.466667 40.640000
3.500000 39.380000
3.533333 39.440000
3.566667 41.780000
3.600000 42.700000
3.633333 39.360000
3.666667 41.020000
3.700000 42.740000
3.733333 42.360000
3.766667 43.580000
3.800000 45.000000
3.833333 45.260000
3.866667 43.800000
3.900000 45.960000
3.933333 46.480000
3.966667 46.100000
4.000000 44.080000
4.033333 46.880000
4.066667 48.020000
4.100000 46.440000
4.133333 46.060000
4.166667 47.280000
4.200000 47.160000
4.233333 48.000000
4.266667 49.340000
4.300000 49.580000
4.333333 49.780000
4.366667 50.440000
4.400000 50.460000
4.433333 52.240000
4.466667 53.140000
4.500000 52.060000
4.533333 51.540000
4.566667 52.700000
4.600000 53.280000
4.633333 51.300000
4.666667 53.820000
4.700000 54.260000
4.733333 54.620000
4.766667 55.320000
4.800000 55.920000
4.833333 55.940000
4.866667 54.940000
4.900000 55.940000
4.933333 57.100000
4.966667 56.440000
5.000000 54.960000


==> deepproblog_nn_norm.txt <==
0.033333 14.900000
0.066667 12.890000
0.100000 13.990000
0.133333 15.500000
0.166667 16.140000
0.200000 17.050000
0.233333 17.440000
0.266667 18.740000
0.300000 24.140000
0.333333 26.550000
0.366667 27.250000
0.400000 29.560000
0.433333 30.610000
0.466667 28.550000
0.500000 26.340000
0.533333 26.420000
0.566667 26.460000
0.600000 27.360000
0.633333 27.600000
0.666667 27.590000
0.700000 28.590000
0.733333 28.850000
0.766667 28.210000
0.800000 29.030000
0.833333 29.310000
0.866667 27.250000
0.900000 27.050000
0.933333 30.870000
0.966667 34.450000
1.000000 36.150000
1.033333 34.620000
1.066667 33.600000
1.100000 35.710000
1.133333 38.000000
1.166667 38.060000
1.200000 38.110000
1.233333 38.110000
1.266667 37.830000
1.300000 38.100000
1.333333 39.290000
1.366667 41.160000
1.400000 43.310000
1.433333 45.110000
1.466667 44.830000
1.500000 44.940000
1.533333 45.850000
1.566667 48.320000
1.600000 51.160000
1.633333 52.370000
1.666667 52.420000
1.700000 50.530000
1.733333 49.670000
1.766667 49.880000
1.800000 53.210000
1.833333 57.210000
1.866667 59.530000
1.900000 60.160000
1.933333 61.150000
1.966667 62.910000
2.000000 64.680000
2.033333 65.750000
2.066667 64.700000
2.100000 63.180000
2.133333 64.670000
2.166667 68.110000
2.200000 71.870000
2.233333 73.500000
2.266667 73.880000
2.300000 73.690000
2.333333 74.340000
2.366667 75.200000
2.400000 77.790000
2.433333 79.200000
2.466667 80.420000
2.500000 80.900000
2.533333 80.270000
2.566667 81.250000
2.600000 82.210000
2.633333 82.780000
2.666667 84.100000
2.700000 84.310000
2.733333 83.980000
2.766667 83.480000
2.800000 84.190000
2.833333 84.290000
2.866667 85.000000
2.900000 86.350000
2.933333 87.310000
2.966667 87.230000
3.000000 85.960000
3.033333 85.780000
3.066667 86.440000
3.100000 86.480000
3.133333 87.080000
3.166667 87.270000
3.200000 87.440000
3.233333 87.380000
3.266667 86.790000
3.300000 87.140000
3.333333 87.390000
3.366667 86.770000
3.400000 86.780000
3.433333 87.360000
3.466667 86.970000
3.500000 87.070000
3.533333 87.220000
3.566667 88.340000
3.600000 88.870000
3.633333 88.310000
3.666667 87.280000
3.700000 86.470000
3.733333 86.840000
3.766667 86.760000
3.800000 87.000000
3.833333 87.160000
3.866667 87.900000
3.900000 88.020000
3.933333 88.420000
3.966667 88.680000
4.000000 88.560000
4.033333 88.920000
4.066667 88.850000
4.100000 89.080000
4.133333 88.710000
4.166667 87.720000
4.200000 87.980000
4.233333 89.280000
4.266667 89.670000
4.300000 89.620000
4.333333 89.470000
4.366667 88.910000
4.400000 88.980000
4.433333 89.330000
4.466667 89.350000
4.500000 90.160000
4.533333 90.800000
4.566667 91.270000
4.600000 91.300000
4.633333 91.040000
4.666667 90.750000
4.700000 89.880000
4.733333 89.590000
4.766667 89.070000
4.800000 89.630000
4.833333 90.270000
4.866667 90.790000
4.900000 90.950000
4.933333 91.000000
4.966667 90.860000
5.000000 90.720000


==> deepproblog_norm.txt <==
0.033333 10.240000
0.066667 10.240000
0.100000 10.240000
0.133333 10.240000
0.166667 10.240000
0.200000 10.240000
0.233333 10.240000
0.266667 10.240000
0.300000 10.240000
0.333333 10.240000
0.366667 10.240000
0.400000 10.240000
0.433333 10.280000
0.466667 11.080000
0.500000 11.560000
0.533333 12.460000
0.566667 13.720000
0.600000 14.940000
0.633333 15.180000
0.666667 15.940000
0.700000 15.260000
0.733333 15.160000
0.766667 15.440000
0.800000 16.560000
0.833333 17.380000
0.866667 16.700000
0.900000 17.000000
0.933333 18.720000
0.966667 18.520000
1.000000 19.440000
1.033333 19.240000
1.066667 18.940000
1.100000 20.500000
1.133333 22.380000
1.166667 22.440000
1.200000 22.960000
1.233333 23.460000
1.266667 23.080000
1.300000 23.320000
1.333333 24.160000
1.366667 25.200000
1.400000 25.560000
1.433333 26.120000
1.466667 26.760000
1.500000 26.680000
1.533333 27.420000
1.566667 29.460000
1.600000 31.420000
1.633333 32.100000
1.666667 32.920000
1.700000 32.940000
1.733333 32.440000
1.766667 33.120000
1.800000 35.560000
1.833333 37.340000
1.866667 39.220000
1.900000 40.960000
1.933333 42.320000
1.966667 44.400000
2.000000 45.780000
2.033333 47.040000
2.066667 46.780000
2.100000 46.320000
2.133333 47.280000
2.166667 50.340000
2.200000 54.060000
2.233333 56.760000
2.266667 57.860000
2.300000 58.680000
2.333333 60.480000
2.366667 61.820000
2.400000 63.680000
2.433333 64.560000
2.466667 67.620000
2.500000 69.020000
2.533333 68.160000
2.566667 69.340000
2.600000 72.000000
2.633333 73.460000
2.666667 74.220000
2.700000 74.920000
2.733333 74.320000
2.766667 74.980000
2.800000 77.200000
2.833333 78.180000
2.866667 78.900000
2.900000 79.220000
2.933333 79.760000
2.966667 80.240000
3.000000 79.720000
3.033333 80.620000
3.066667 81.820000
3.100000 81.720000
3.133333 82.340000
3.166667 82.580000
3.200000 82.500000
3.233333 83.080000
3.266667 83.260000
3.300000 83.680000
3.333333 83.960000
3.366667 83.420000
3.400000 83.480000
3.433333 84.100000
3.466667 85.160000
3.500000 85.200000
3.533333 85.220000
3.566667 85.480000
3.600000 85.680000
3.633333 85.980000
3.666667 85.640000
3.700000 86.320000
3.733333 86.880000
3.766667 86.680000
3.800000 86.700000
3.833333 86.860000
3.866667 87.540000
3.900000 87.960000
3.933333 88.260000
3.966667 88.040000
4.000000 87.960000
4.033333 87.520000
4.066667 87.880000
4.100000 88.760000
4.133333 89.000000
4.166667 88.820000
4.200000 88.640000
4.233333 88.820000
4.266667 89.060000
4.300000 88.660000
4.333333 88.100000
4.366667 88.240000
4.400000 88.800000
4.433333 89.500000
4.466667 89.780000
4.500000 89.720000
4.533333 89.840000
4.566667 89.800000
4.600000 89.840000
4.633333 90.180000
4.666667 90.140000
4.700000 90.140000
4.733333 90.460000
4.766667 90.380000
4.800000 90.540000
4.833333 90.920000
4.866667 90.820000
4.900000 90.880000
4.933333 91.020000
4.966667 91.000000
5.000000 91.180000


==> dpasp_500_corr_norm.txt <==
1.666700000000000126e-02 5.080000000000000071e+00
3.333300000000000152e-02 5.259999999999999787e+00
5.000000000000000278e-02 6.859999999999999432e+00
6.666700000000000403e-02 8.080000000000000071e+00
8.333300000000000429e-02 7.799999999999999822e+00
1.000000000000000056e-01 9.439999999999999503e+00
1.166670000000000068e-01 9.879999999999999005e+00
1.333330000000000071e-01 9.980000000000000426e+00
1.499999999999999944e-01 9.800000000000000711e+00
1.666670000000000096e-01 8.780000000000001137e+00
1.833329999999999960e-01 9.980000000000000426e+00
2.000000000000000111e-01 1.133999999999999986e+01
2.166669999999999985e-01 1.206000000000000050e+01
2.333330000000000126e-01 1.161999999999999922e+01
2.500000000000000000e-01 1.158000000000000007e+01
2.666669999999999874e-01 1.356000000000000050e+01
2.833330000000000015e-01 1.506000000000000050e+01
2.999999999999999889e-01 1.567999999999999972e+01
3.166669999999999763e-01 1.501999999999999957e+01
3.333329999999999904e-01 1.482000000000000028e+01
3.499999999999999778e-01 1.562000000000000099e+01
3.666670000000000207e-01 1.590000000000000036e+01
3.833329999999999793e-01 1.494000000000000128e+01
4.000000000000000222e-01 1.623999999999999844e+01
4.166670000000000096e-01 1.717999999999999972e+01
4.333330000000000237e-01 1.751999999999999957e+01
4.500000000000000111e-01 1.919999999999999929e+01
4.666669999999999985e-01 2.644000000000000128e+01
4.833330000000000126e-01 3.008000000000000185e+01
5.000000000000000000e-01 3.033999999999999986e+01
5.166669999999999874e-01 3.221999999999999886e+01
5.333329999999999460e-01 3.571999999999999886e+01
5.500000000000000444e-01 3.970000000000000284e+01
5.666670000000000318e-01 3.903999999999999915e+01
5.833329999999999904e-01 3.835999999999999943e+01
5.999999999999999778e-01 3.956000000000000227e+01
6.166669999999999652e-01 4.534000000000000341e+01
6.333330000000000348e-01 4.892000000000000171e+01
6.500000000000000222e-01 4.988000000000000256e+01
6.666670000000000096e-01 4.953999999999999915e+01
6.833329999999999682e-01 5.043999999999999773e+01
6.999999999999999556e-01 5.465999999999999659e+01
7.166670000000000540e-01 5.552000000000000313e+01
7.333330000000000126e-01 5.524000000000000199e+01
7.500000000000000000e-01 5.799999999999999289e+01
7.666669999999999874e-01 5.775999999999999801e+01
7.833329999999999460e-01 5.864000000000000057e+01
8.000000000000000444e-01 6.163999999999999346e+01
8.166670000000000318e-01 6.311999999999999744e+01
8.333329999999999904e-01 5.809999999999999432e+01
8.499999999999999778e-01 6.211999999999999744e+01
8.666669999999999652e-01 6.373999999999999488e+01
8.833330000000000348e-01 6.128000000000000114e+01
9.000000000000000222e-01 6.618000000000000682e+01
9.166670000000000096e-01 6.585999999999999943e+01
9.333329999999999682e-01 6.542000000000000171e+01
9.499999999999999556e-01 6.915999999999999659e+01
9.666670000000000540e-01 6.912000000000000455e+01
9.833330000000000126e-01 6.771999999999999886e+01
1.000000000000000000e+00 6.673999999999999488e+01
1.016666999999999987e+00 6.943999999999999773e+01
1.033333000000000057e+00 7.226000000000000512e+01
1.050000000000000044e+00 7.243999999999999773e+01
1.066667000000000032e+00 7.209999999999999432e+01
1.083333000000000101e+00 7.376000000000000512e+01
1.100000000000000089e+00 7.426000000000000512e+01
1.116667000000000076e+00 7.421999999999999886e+01
1.133332999999999924e+00 7.431999999999999318e+01
1.149999999999999911e+00 7.514000000000000057e+01
1.166666999999999899e+00 7.596000000000000796e+01
1.183332999999999968e+00 7.628000000000000114e+01
1.199999999999999956e+00 7.757999999999999829e+01
1.216666999999999943e+00 7.820000000000000284e+01
1.233333000000000013e+00 7.835999999999999943e+01
1.250000000000000000e+00 7.832000000000000739e+01
1.266666999999999987e+00 7.921999999999999886e+01
1.283333000000000057e+00 7.995999999999999375e+01
1.300000000000000044e+00 8.015999999999999659e+01
1.316667000000000032e+00 7.967999999999999261e+01
1.333333000000000101e+00 7.920000000000000284e+01
1.350000000000000089e+00 8.093999999999999773e+01
1.366667000000000076e+00 8.082000000000000739e+01
1.383332999999999924e+00 8.084000000000000341e+01
1.399999999999999911e+00 7.990000000000000568e+01
1.416666999999999899e+00 7.962000000000000455e+01
1.433332999999999968e+00 8.071999999999999886e+01
1.449999999999999956e+00 8.182000000000000739e+01
1.466666999999999943e+00 8.147999999999998977e+01
1.483333000000000013e+00 8.184000000000000341e+01
1.500000000000000000e+00 8.262000000000000455e+01
1.516666999999999987e+00 8.315999999999999659e+01
1.533333000000000057e+00 8.245999999999999375e+01
1.550000000000000044e+00 8.193999999999999773e+01
1.566667000000000032e+00 8.252000000000001023e+01
1.583333000000000101e+00 8.339999999999999147e+01
1.600000000000000089e+00 8.332000000000000739e+01
1.616667000000000076e+00 8.346000000000000796e+01
1.633332999999999924e+00 8.371999999999999886e+01
1.649999999999999911e+00 8.348000000000000398e+01
1.666666999999999899e+00 8.465999999999999659e+01
1.683332999999999968e+00 8.487999999999999545e+01
1.699999999999999956e+00 8.400000000000000000e+01
1.716666999999999943e+00 8.324000000000000909e+01
1.733333000000000013e+00 8.401999999999999602e+01
1.750000000000000000e+00 8.506000000000000227e+01
1.766666999999999987e+00 8.446000000000000796e+01
1.783333000000000057e+00 8.342000000000000171e+01
1.800000000000000044e+00 8.442000000000000171e+01
1.816667000000000032e+00 8.570000000000000284e+01
1.833333000000000101e+00 8.496000000000000796e+01
1.850000000000000089e+00 8.409999999999999432e+01
1.866667000000000076e+00 8.487999999999999545e+01
1.883332999999999924e+00 8.548000000000000398e+01
1.899999999999999911e+00 8.564000000000000057e+01
1.916666999999999899e+00 8.620000000000000284e+01
1.933332999999999968e+00 8.628000000000000114e+01
1.949999999999999956e+00 8.528000000000000114e+01
1.966666999999999943e+00 8.539999999999999147e+01
1.983333000000000013e+00 8.648000000000000398e+01
2.000000000000000000e+00 8.692000000000000171e+01
2.016666999999999987e+00 8.685999999999999943e+01
2.033332999999999835e+00 8.700000000000000000e+01
2.049999999999999822e+00 8.687999999999999545e+01
2.066666999999999810e+00 8.743999999999999773e+01
2.083333000000000101e+00 8.756000000000000227e+01
2.100000000000000089e+00 8.768000000000000682e+01
2.116667000000000076e+00 8.718000000000000682e+01
2.133332999999999924e+00 8.690000000000000568e+01
2.149999999999999911e+00 8.742000000000000171e+01
2.166666999999999899e+00 8.796000000000000796e+01
2.183333000000000190e+00 8.785999999999999943e+01
2.200000000000000178e+00 8.700000000000000000e+01
2.216667000000000165e+00 8.696000000000000796e+01
2.233333000000000013e+00 8.771999999999999886e+01
2.250000000000000000e+00 8.838000000000000966e+01
2.266666999999999987e+00 8.781999999999999318e+01
2.283332999999999835e+00 8.737999999999999545e+01
2.299999999999999822e+00 8.757999999999999829e+01
2.316666999999999810e+00 8.848000000000000398e+01
2.333333000000000101e+00 8.878000000000000114e+01
2.350000000000000089e+00 8.873999999999999488e+01
2.366667000000000076e+00 8.881999999999999318e+01
2.383332999999999924e+00 8.898000000000000398e+01
2.399999999999999911e+00 8.866000000000001080e+01
2.416666999999999899e+00 8.868000000000000682e+01
2.433333000000000190e+00 8.898000000000000398e+01
2.450000000000000178e+00 8.940000000000000568e+01
2.466667000000000165e+00 8.971999999999999886e+01
2.483333000000000013e+00 9.015999999999999659e+01
2.500000000000000000e+00 9.007999999999999829e+01
2.516666999999999987e+00 8.978000000000000114e+01
2.533332999999999835e+00 8.968000000000000682e+01
2.549999999999999822e+00 8.970000000000000284e+01
2.566666999999999810e+00 8.978000000000000114e+01
2.583333000000000101e+00 8.973999999999999488e+01
2.600000000000000089e+00 8.984000000000000341e+01
2.616667000000000076e+00 9.006000000000000227e+01
2.633332999999999924e+00 8.988000000000000966e+01
2.649999999999999911e+00 9.018000000000000682e+01
2.666666999999999899e+00 9.048000000000000398e+01
2.683333000000000190e+00 9.088000000000000966e+01
2.700000000000000178e+00 9.075999999999999091e+01
2.716667000000000165e+00 9.079999999999999716e+01
2.733333000000000013e+00 9.088000000000000966e+01
2.750000000000000000e+00 9.112000000000000455e+01
2.766666999999999987e+00 9.095999999999999375e+01
2.783332999999999835e+00 9.064000000000000057e+01
2.799999999999999822e+00 9.050000000000000000e+01
2.816666999999999810e+00 9.064000000000000057e+01
2.833333000000000101e+00 9.123999999999999488e+01
2.850000000000000089e+00 9.125999999999999091e+01
2.866667000000000076e+00 9.115999999999999659e+01
2.883332999999999924e+00 9.121999999999999886e+01
2.899999999999999911e+00 9.132000000000000739e+01
2.916666999999999899e+00 9.125999999999999091e+01
2.933333000000000190e+00 9.151999999999999602e+01
2.950000000000000178e+00 9.147999999999998977e+01
2.966667000000000165e+00 9.140000000000000568e+01
2.983333000000000013e+00 9.135999999999999943e+01
3.000000000000000000e+00 9.132000000000000739e+01
3.016666999999999987e+00 9.093999999999999773e+01
3.033332999999999835e+00 9.114000000000000057e+01
3.049999999999999822e+00 9.140000000000000568e+01
3.066666999999999810e+00 9.157999999999999829e+01
3.083333000000000101e+00 9.164000000000000057e+01
3.100000000000000089e+00 9.171999999999999886e+01
3.116667000000000076e+00 9.156000000000000227e+01
3.133332999999999924e+00 9.156000000000000227e+01
3.149999999999999911e+00 9.173999999999999488e+01
3.166666999999999899e+00 9.212000000000000455e+01
3.183333000000000190e+00 9.214000000000000057e+01
3.200000000000000178e+00 9.170000000000000284e+01
3.216667000000000165e+00 9.112000000000000455e+01
3.233333000000000013e+00 9.112000000000000455e+01
3.250000000000000000e+00 9.137999999999999545e+01
3.266666999999999987e+00 9.157999999999999829e+01
3.283332999999999835e+00 9.164000000000000057e+01
3.299999999999999822e+00 9.195999999999999375e+01
3.316666999999999810e+00 9.260000000000000853e+01
3.333333000000000101e+00 9.242000000000000171e+01
3.350000000000000089e+00 9.228000000000000114e+01
3.366667000000000076e+00 9.192000000000000171e+01
3.383332999999999924e+00 9.164000000000000057e+01
3.399999999999999911e+00 9.165999999999999659e+01
3.416666999999999899e+00 9.145999999999999375e+01
3.433333000000000190e+00 9.156000000000000227e+01
3.450000000000000178e+00 9.197999999999998977e+01
3.466667000000000165e+00 9.237999999999999545e+01
3.483333000000000013e+00 9.254000000000000625e+01
3.500000000000000000e+00 9.264000000000000057e+01
3.516666999999999987e+00 9.273999999999999488e+01
3.533332999999999835e+00 9.282000000000000739e+01
3.549999999999999822e+00 9.235999999999999943e+01
3.566666999999999810e+00 9.182000000000000739e+01
3.583333000000000101e+00 9.185999999999999943e+01
3.600000000000000089e+00 9.245999999999999375e+01
3.616667000000000076e+00 9.293999999999999773e+01
3.633332999999999924e+00 9.235999999999999943e+01
3.649999999999999911e+00 9.210000000000000853e+01
3.666666999999999899e+00 9.245999999999999375e+01
3.683333000000000190e+00 9.282000000000000739e+01
3.700000000000000178e+00 9.293999999999999773e+01
3.716667000000000165e+00 9.265999999999999659e+01
3.733333000000000013e+00 9.278000000000000114e+01
3.750000000000000000e+00 9.300000000000000000e+01
3.766666999999999987e+00 9.282000000000000739e+01
3.783332999999999835e+00 9.312000000000000455e+01
3.799999999999999822e+00 9.323999999999999488e+01
3.816666999999999810e+00 9.332000000000000739e+01
3.833333000000000101e+00 9.290000000000000568e+01
3.850000000000000089e+00 9.254000000000000625e+01
3.866667000000000076e+00 9.256000000000000227e+01
3.883332999999999924e+00 9.278000000000000114e+01
3.899999999999999911e+00 9.340000000000000568e+01
3.916666999999999899e+00 9.364000000000000057e+01
3.933333000000000190e+00 9.330000000000001137e+01
3.950000000000000178e+00 9.287999999999999545e+01
3.966667000000000165e+00 9.307999999999999829e+01
3.983333000000000013e+00 9.320000000000000284e+01
4.000000000000000000e+00 9.290000000000000568e+01
4.016666999999999987e+00 9.271999999999999886e+01
4.033332999999999835e+00 9.256000000000000227e+01
4.049999999999999822e+00 9.335999999999999943e+01
4.066666999999999810e+00 9.343999999999999773e+01
4.083332999999999657e+00 9.334000000000000341e+01
4.099999999999999645e+00 9.364000000000000057e+01
4.116666999999999632e+00 9.400000000000000000e+01
4.133333000000000368e+00 9.417999999999999261e+01
4.150000000000000355e+00 9.376000000000000512e+01
4.166667000000000343e+00 9.347999999999998977e+01
4.183333000000000190e+00 9.384000000000000341e+01
4.200000000000000178e+00 9.406000000000000227e+01
4.216667000000000165e+00 9.379999999999999716e+01
4.233333000000000013e+00 9.356000000000000227e+01
4.250000000000000000e+00 9.343999999999999773e+01
4.266666999999999987e+00 9.360000000000000853e+01
4.283332999999999835e+00 9.360000000000000853e+01
4.299999999999999822e+00 9.370000000000000284e+01
4.316666999999999810e+00 9.387999999999999545e+01
4.333332999999999657e+00 9.409999999999999432e+01
4.349999999999999645e+00 9.417999999999999261e+01
4.366666999999999632e+00 9.409999999999999432e+01
4.383333000000000368e+00 9.364000000000000057e+01
4.400000000000000355e+00 9.347999999999998977e+01
4.416667000000000343e+00 9.332000000000000739e+01
4.433333000000000190e+00 9.342000000000000171e+01
4.450000000000000178e+00 9.347999999999998977e+01
4.466667000000000165e+00 9.371999999999999886e+01
4.483333000000000013e+00 9.382000000000000739e+01
4.500000000000000000e+00 9.400000000000000000e+01
4.516666999999999987e+00 9.392000000000000171e+01
4.533332999999999835e+00 9.409999999999999432e+01
4.549999999999999822e+00 9.407999999999999829e+01
4.566666999999999810e+00 9.385999999999999943e+01
4.583332999999999657e+00 9.360000000000000853e+01
4.599999999999999645e+00 9.352000000000001023e+01
4.616666999999999632e+00 9.395999999999999375e+01
4.633333000000000368e+00 9.393999999999999773e+01
4.650000000000000355e+00 9.389999999999999147e+01
4.666667000000000343e+00 9.406000000000000227e+01
4.683333000000000190e+00 9.426000000000000512e+01
4.700000000000000178e+00 9.414000000000000057e+01
4.716667000000000165e+00 9.384000000000000341e+01
4.733333000000000013e+00 9.395999999999999375e+01
4.750000000000000000e+00 9.417999999999999261e+01
4.766666999999999987e+00 9.419999999999998863e+01
4.783332999999999835e+00 9.400000000000000000e+01
4.799999999999999822e+00 9.429999999999999716e+01
4.816666999999999810e+00 9.437999999999999545e+01
4.833332999999999657e+00 9.435999999999999943e+01
4.849999999999999645e+00 9.412000000000000455e+01
4.866666999999999632e+00 9.397999999999998977e+01
4.883333000000000368e+00 9.385999999999999943e+01
4.900000000000000355e+00 9.415999999999999659e+01
4.916667000000000343e+00 9.437999999999999545e+01
4.933333000000000190e+00 9.439999999999999147e+01
4.950000000000000178e+00 9.406000000000000227e+01
4.966667000000000165e+00 9.402000000000001023e+01
4.983333000000000013e+00 9.435999999999999943e+01
5.000000000000000000e+00 9.435999999999999943e+01


==> dpasp_500_nn_corr_norm.txt <==
1.666700000000000126e-02 1.032000000000000028e+01
3.333300000000000152e-02 1.036999999999999922e+01
5.000000000000000278e-02 1.448000000000000043e+01
6.666700000000000403e-02 1.771000000000000085e+01
8.333300000000000429e-02 1.805000000000000071e+01
1.000000000000000056e-01 2.323000000000000043e+01
1.166670000000000068e-01 2.430000000000000071e+01
1.333330000000000071e-01 2.075000000000000000e+01
1.499999999999999944e-01 1.860999999999999943e+01
1.666670000000000096e-01 1.798000000000000043e+01
1.833329999999999960e-01 2.132000000000000028e+01
2.000000000000000111e-01 2.518000000000000327e+01
2.166669999999999985e-01 2.688999999999999702e+01
2.333330000000000126e-01 2.720000000000000284e+01
2.500000000000000000e-01 2.703999999999999915e+01
2.666669999999999874e-01 3.019999999999999929e+01
2.833330000000000015e-01 3.303000000000000114e+01
2.999999999999999889e-01 3.314000000000000057e+01
3.166669999999999763e-01 3.155000000000000071e+01
3.333329999999999904e-01 3.151999999999999957e+01
3.499999999999999778e-01 3.330000000000000426e+01
3.666670000000000207e-01 3.352000000000000313e+01
3.833329999999999793e-01 3.203999999999999915e+01
4.000000000000000222e-01 3.410999999999999943e+01
4.166670000000000096e-01 3.573000000000000398e+01
4.333330000000000237e-01 3.649000000000000199e+01
4.500000000000000111e-01 3.948999999999999488e+01
4.666669999999999985e-01 4.812000000000000455e+01
4.833330000000000126e-01 5.253000000000000114e+01
5.000000000000000000e-01 5.301000000000000512e+01
5.166669999999999874e-01 5.499000000000000909e+01
5.333329999999999460e-01 5.842000000000000171e+01
5.500000000000000444e-01 6.251999999999999602e+01
5.666670000000000318e-01 6.189000000000000057e+01
5.833329999999999904e-01 6.089999999999999858e+01
5.999999999999999778e-01 6.207999999999999829e+01
6.166669999999999652e-01 6.736999999999999034e+01
6.333330000000000348e-01 6.965999999999999659e+01
6.500000000000000222e-01 7.070000000000000284e+01
6.666670000000000096e-01 6.998000000000000398e+01
6.833329999999999682e-01 7.089999999999999147e+01
6.999999999999999556e-01 7.371999999999999886e+01
7.166670000000000540e-01 7.420000000000000284e+01
7.333330000000000126e-01 7.411999999999999034e+01
7.500000000000000000e-01 7.650000000000000000e+01
7.666669999999999874e-01 7.610999999999999943e+01
7.833329999999999460e-01 7.673000000000000398e+01
8.000000000000000444e-01 7.850000000000000000e+01
8.166670000000000318e-01 7.954999999999999716e+01
8.333329999999999904e-01 7.625000000000000000e+01
8.499999999999999778e-01 7.901999999999999602e+01
8.666669999999999652e-01 8.012999999999999545e+01
8.833330000000000348e-01 7.828000000000000114e+01
9.000000000000000222e-01 8.151000000000000512e+01
9.166670000000000096e-01 8.117999999999999261e+01
9.333329999999999682e-01 8.096999999999999886e+01
9.499999999999999556e-01 8.325000000000000000e+01
9.666670000000000540e-01 8.318999999999999773e+01
9.833330000000000126e-01 8.245999999999999375e+01
1.000000000000000000e+00 8.187999999999999545e+01
1.016666999999999987e+00 8.348999999999999488e+01
1.033333000000000057e+00 8.503000000000000114e+01
1.050000000000000044e+00 8.528999999999999204e+01
1.066667000000000032e+00 8.509000000000000341e+01
1.083333000000000101e+00 8.601999999999999602e+01
1.100000000000000089e+00 8.631999999999999318e+01
1.116667000000000076e+00 8.631999999999999318e+01
1.133332999999999924e+00 8.629999999999999716e+01
1.149999999999999911e+00 8.679000000000000625e+01
1.166666999999999899e+00 8.728000000000000114e+01
1.183332999999999968e+00 8.748000000000000398e+01
1.199999999999999956e+00 8.820999999999999375e+01
1.216666999999999943e+00 8.857000000000000739e+01
1.233333000000000013e+00 8.864999999999999147e+01
1.250000000000000000e+00 8.859999999999999432e+01
1.266666999999999987e+00 8.905999999999998806e+01
1.283333000000000057e+00 8.951999999999999602e+01
1.300000000000000044e+00 8.957000000000000739e+01
1.316667000000000032e+00 8.931000000000000227e+01
1.333333000000000101e+00 8.904999999999999716e+01
1.350000000000000089e+00 8.999000000000000909e+01
1.366667000000000076e+00 8.988000000000000966e+01
1.383332999999999924e+00 8.995000000000000284e+01
1.399999999999999911e+00 8.943999999999999773e+01
1.416666999999999899e+00 8.934000000000000341e+01
1.433332999999999968e+00 8.999000000000000909e+01
1.449999999999999956e+00 9.057999999999999829e+01
1.466666999999999943e+00 9.031999999999999318e+01
1.483333000000000013e+00 9.049000000000000909e+01
1.500000000000000000e+00 9.096999999999999886e+01
1.516666999999999987e+00 9.125000000000000000e+01
1.533333000000000057e+00 9.093999999999999773e+01
1.550000000000000044e+00 9.071999999999999886e+01
1.566667000000000032e+00 9.090000000000000568e+01
1.583333000000000101e+00 9.131000000000000227e+01
1.600000000000000089e+00 9.132000000000000739e+01
1.616667000000000076e+00 9.136999999999999034e+01
1.633332999999999924e+00 9.153999999999999204e+01
1.649999999999999911e+00 9.147999999999998977e+01
1.666666999999999899e+00 9.209000000000000341e+01
1.683332999999999968e+00 9.217999999999999261e+01
1.699999999999999956e+00 9.165999999999999659e+01
1.716666999999999943e+00 9.126999999999999602e+01
1.733333000000000013e+00 9.165999999999999659e+01
1.750000000000000000e+00 9.225000000000000000e+01
1.766666999999999987e+00 9.199000000000000909e+01
1.783333000000000057e+00 9.140000000000000568e+01
1.800000000000000044e+00 9.189000000000000057e+01
1.816667000000000032e+00 9.256999999999999318e+01
1.833333000000000101e+00 9.219000000000001194e+01
1.850000000000000089e+00 9.175000000000000000e+01
1.866667000000000076e+00 9.212000000000000455e+01
1.883332999999999924e+00 9.246999999999999886e+01
1.899999999999999911e+00 9.256999999999999318e+01
1.916666999999999899e+00 9.290999999999999659e+01
1.933332999999999968e+00 9.290000000000000568e+01
1.949999999999999956e+00 9.236999999999999034e+01
1.966666999999999943e+00 9.235999999999999943e+01
1.983333000000000013e+00 9.300000000000000000e+01
2.000000000000000000e+00 9.320000000000000284e+01
2.016666999999999987e+00 9.320000000000000284e+01
2.033332999999999835e+00 9.326999999999999602e+01
2.049999999999999822e+00 9.321000000000000796e+01
2.066666999999999810e+00 9.352000000000001023e+01
2.083333000000000101e+00 9.357999999999999829e+01
2.100000000000000089e+00 9.362000000000000455e+01
2.116667000000000076e+00 9.335999999999999943e+01
2.133332999999999924e+00 9.321999999999999886e+01
2.149999999999999911e+00 9.347999999999998977e+01
2.166666999999999899e+00 9.378000000000000114e+01
2.183333000000000190e+00 9.375000000000000000e+01
2.200000000000000178e+00 9.326999999999999602e+01
2.216667000000000165e+00 9.328000000000000114e+01
2.233333000000000013e+00 9.373999999999999488e+01
2.250000000000000000e+00 9.402000000000001023e+01
2.266666999999999987e+00 9.373999999999999488e+01
2.283332999999999835e+00 9.347999999999998977e+01
2.299999999999999822e+00 9.356999999999999318e+01
2.316666999999999810e+00 9.408999999999998920e+01
2.333333000000000101e+00 9.423999999999999488e+01
2.350000000000000089e+00 9.423000000000000398e+01
2.366667000000000076e+00 9.428000000000000114e+01
2.383332999999999924e+00 9.434999999999999432e+01
2.399999999999999911e+00 9.415999999999999659e+01
2.416666999999999899e+00 9.415000000000000568e+01
2.433333000000000190e+00 9.432999999999999829e+01
2.450000000000000178e+00 9.456999999999999318e+01
2.466667000000000165e+00 9.476000000000000512e+01
2.483333000000000013e+00 9.500999999999999091e+01
2.500000000000000000e+00 9.493000000000000682e+01
2.516666999999999987e+00 9.476000000000000512e+01
2.533332999999999835e+00 9.473000000000000398e+01
2.549999999999999822e+00 9.475000000000000000e+01
2.566666999999999810e+00 9.476000000000000512e+01
2.583333000000000101e+00 9.476999999999999602e+01
2.600000000000000089e+00 9.484000000000000341e+01
2.616667000000000076e+00 9.495000000000000284e+01
2.633332999999999924e+00 9.482999999999999829e+01
2.649999999999999911e+00 9.495999999999999375e+01
2.666666999999999899e+00 9.514000000000000057e+01
2.683333000000000190e+00 9.534999999999999432e+01
2.700000000000000178e+00 9.528999999999999204e+01
2.716667000000000165e+00 9.530999999999998806e+01
2.733333000000000013e+00 9.535999999999999943e+01
2.750000000000000000e+00 9.548000000000000398e+01
2.766666999999999987e+00 9.539000000000000057e+01
2.783332999999999835e+00 9.524000000000000909e+01
2.799999999999999822e+00 9.514000000000000057e+01
2.816666999999999810e+00 9.520999999999999375e+01
2.833333000000000101e+00 9.552000000000001023e+01
2.850000000000000089e+00 9.552000000000001023e+01
2.866667000000000076e+00 9.550000000000000000e+01
2.883332999999999924e+00 9.554000000000000625e+01
2.899999999999999911e+00 9.560999999999999943e+01
2.916666999999999899e+00 9.556000000000000227e+01
2.933333000000000190e+00 9.570000000000000284e+01
2.950000000000000178e+00 9.565999999999999659e+01
2.966667000000000165e+00 9.564000000000000057e+01
2.983333000000000013e+00 9.560999999999999943e+01
3.000000000000000000e+00 9.557999999999999829e+01
3.016666999999999987e+00 9.539000000000000057e+01
3.033332999999999835e+00 9.548000000000000398e+01
3.049999999999999822e+00 9.564000000000000057e+01
3.066666999999999810e+00 9.573000000000000398e+01
3.083333000000000101e+00 9.576000000000000512e+01
3.100000000000000089e+00 9.576999999999999602e+01
3.116667000000000076e+00 9.568999999999999773e+01
3.133332999999999924e+00 9.570000000000000284e+01
3.149999999999999911e+00 9.579999999999999716e+01
3.166666999999999899e+00 9.600999999999999091e+01
3.183333000000000190e+00 9.600999999999999091e+01
3.200000000000000178e+00 9.578000000000000114e+01
3.216667000000000165e+00 9.548000000000000398e+01
3.233333000000000013e+00 9.546999999999999886e+01
3.250000000000000000e+00 9.563000000000000966e+01
3.266666999999999987e+00 9.571999999999999886e+01
3.283332999999999835e+00 9.575000000000000000e+01
3.299999999999999822e+00 9.589000000000000057e+01
3.316666999999999810e+00 9.621999999999999886e+01
3.333333000000000101e+00 9.615000000000000568e+01
3.350000000000000089e+00 9.609000000000000341e+01
3.366667000000000076e+00 9.593000000000000682e+01
3.383332999999999924e+00 9.578000000000000114e+01
3.399999999999999911e+00 9.578000000000000114e+01
3.416666999999999899e+00 9.567000000000000171e+01
3.433333000000000190e+00 9.573000000000000398e+01
3.450000000000000178e+00 9.592000000000000171e+01
3.466667000000000165e+00 9.613000000000000966e+01
3.483333000000000013e+00 9.620999999999999375e+01
3.500000000000000000e+00 9.626000000000000512e+01
3.516666999999999987e+00 9.631999999999999318e+01
3.533332999999999835e+00 9.639000000000000057e+01
3.549999999999999822e+00 9.615999999999999659e+01
3.566666999999999810e+00 9.589000000000000057e+01
3.583333000000000101e+00 9.589999999999999147e+01
3.600000000000000089e+00 9.620999999999999375e+01
3.616667000000000076e+00 9.643999999999999773e+01
3.633332999999999924e+00 9.612000000000000455e+01
3.649999999999999911e+00 9.598000000000000398e+01
3.666666999999999899e+00 9.615000000000000568e+01
3.683333000000000190e+00 9.635999999999999943e+01
3.700000000000000178e+00 9.643999999999999773e+01
3.716667000000000165e+00 9.628999999999999204e+01
3.733333000000000013e+00 9.635000000000000853e+01
3.750000000000000000e+00 9.648000000000000398e+01
3.766666999999999987e+00 9.639999999999999147e+01
3.783332999999999835e+00 9.653000000000000114e+01
3.799999999999999822e+00 9.659000000000000341e+01
3.816666999999999810e+00 9.661999999999999034e+01
3.833333000000000101e+00 9.639999999999999147e+01
3.850000000000000089e+00 9.620999999999999375e+01
3.866667000000000076e+00 9.621999999999999886e+01
3.883332999999999924e+00 9.635999999999999943e+01
3.899999999999999911e+00 9.667000000000000171e+01
3.916666999999999899e+00 9.678999999999999204e+01
3.933333000000000190e+00 9.660999999999999943e+01
3.950000000000000178e+00 9.639000000000000057e+01
3.966667000000000165e+00 9.650999999999999091e+01
3.983333000000000013e+00 9.657999999999999829e+01
4.000000000000000000e+00 9.639000000000000057e+01
4.016666999999999987e+00 9.629999999999999716e+01
4.033332999999999835e+00 9.625000000000000000e+01
4.049999999999999822e+00 9.665999999999999659e+01
4.066666999999999810e+00 9.667999999999999261e+01
4.083332999999999657e+00 9.663000000000000966e+01
4.099999999999999645e+00 9.678999999999999204e+01
4.116666999999999632e+00 9.696999999999999886e+01
4.133333000000000368e+00 9.704999999999999716e+01
4.150000000000000355e+00 9.685000000000000853e+01
4.166667000000000343e+00 9.670000000000000284e+01
4.183333000000000190e+00 9.689999999999999147e+01
4.200000000000000178e+00 9.700999999999999091e+01
4.216667000000000165e+00 9.687999999999999545e+01
4.233333000000000013e+00 9.676000000000000512e+01
4.250000000000000000e+00 9.670999999999999375e+01
4.266666999999999987e+00 9.679999999999999716e+01
4.283332999999999835e+00 9.678999999999999204e+01
4.299999999999999822e+00 9.684000000000000341e+01
4.316666999999999810e+00 9.693000000000000682e+01
4.333332999999999657e+00 9.704000000000000625e+01
4.349999999999999645e+00 9.707999999999999829e+01
4.366666999999999632e+00 9.704000000000000625e+01
4.383333000000000368e+00 9.681000000000000227e+01
4.400000000000000355e+00 9.673000000000000398e+01
4.416667000000000343e+00 9.664000000000000057e+01
4.433333000000000190e+00 9.668999999999999773e+01
4.450000000000000178e+00 9.673000000000000398e+01
4.466667000000000165e+00 9.684000000000000341e+01
4.483333000000000013e+00 9.687999999999999545e+01
4.500000000000000000e+00 9.696999999999999886e+01
4.516666999999999987e+00 9.693999999999999773e+01
4.533332999999999835e+00 9.704000000000000625e+01
4.549999999999999822e+00 9.703000000000000114e+01
4.566666999999999810e+00 9.692000000000000171e+01
4.583332999999999657e+00 9.678000000000000114e+01
4.599999999999999645e+00 9.675000000000000000e+01
4.616666999999999632e+00 9.696000000000000796e+01
4.633333000000000368e+00 9.695000000000000284e+01
4.650000000000000355e+00 9.693000000000000682e+01
4.666667000000000343e+00 9.700999999999999091e+01
4.683333000000000190e+00 9.709999999999999432e+01
4.700000000000000178e+00 9.706000000000000227e+01
4.716667000000000165e+00 9.687000000000000455e+01
4.733333000000000013e+00 9.693000000000000682e+01
4.750000000000000000e+00 9.707999999999999829e+01
4.766666999999999987e+00 9.709999999999999432e+01
4.783332999999999835e+00 9.696999999999999886e+01
4.799999999999999822e+00 9.711999999999999034e+01
4.816666999999999810e+00 9.717000000000000171e+01
4.833332999999999657e+00 9.715999999999999659e+01
4.849999999999999645e+00 9.704000000000000625e+01
4.866666999999999632e+00 9.696999999999999886e+01
4.883333000000000368e+00 9.692000000000000171e+01
4.900000000000000355e+00 9.706000000000000227e+01
4.916667000000000343e+00 9.718000000000000682e+01
4.933333000000000190e+00 9.718000000000000682e+01
4.950000000000000178e+00 9.698999999999999488e+01
4.966667000000000165e+00 9.696999999999999886e+01
4.983333000000000013e+00 9.715999999999999659e+01
5.000000000000000000e+00 9.717000000000000171e+01


==> dpasp_500_nn_norm.txt <==
1.666666666666666644e-02 1.051999999999999957e+01
3.333333333333333287e-02 9.300000000000000711e+00
5.000000000000000278e-02 9.490000000000000213e+00
6.666666666666666574e-02 9.179999999999999716e+00
8.333333333333332871e-02 8.259999999999999787e+00
1.000000000000000056e-01 9.259999999999999787e+00
1.166666666666666685e-01 9.730000000000000426e+00
1.333333333333333315e-01 9.779999999999999361e+00
1.499999999999999944e-01 9.810000000000000497e+00
1.666666666666666574e-01 9.820000000000000284e+00
1.833333333333333204e-01 9.890000000000000568e+00
2.000000000000000111e-01 1.391999999999999993e+01
2.166666666666666741e-01 1.669999999999999929e+01
2.333333333333333370e-01 1.642000000000000171e+01
2.500000000000000000e-01 1.578999999999999915e+01
2.666666666666666630e-01 1.247000000000000064e+01
2.833333333333333259e-01 9.890000000000000568e+00
2.999999999999999889e-01 1.064000000000000057e+01
3.166666666666666519e-01 1.049000000000000021e+01
3.333333333333333148e-01 9.660000000000000142e+00
3.499999999999999778e-01 9.310000000000000497e+00
3.666666666666666408e-01 8.509999999999999787e+00
3.833333333333333592e-01 7.799999999999999822e+00
4.000000000000000222e-01 7.990000000000000213e+00
4.166666666666666852e-01 9.939999999999999503e+00
4.333333333333333481e-01 1.544999999999999929e+01
4.500000000000000111e-01 1.789999999999999858e+01
4.666666666666666741e-01 1.910999999999999943e+01
4.833333333333333370e-01 1.967999999999999972e+01
5.000000000000000000e-01 1.883999999999999986e+01
5.166666666666667185e-01 1.892999999999999972e+01
5.333333333333333259e-01 1.842000000000000171e+01
5.500000000000000444e-01 1.826999999999999957e+01
5.666666666666666519e-01 1.798999999999999844e+01
5.833333333333333703e-01 1.794000000000000128e+01
5.999999999999999778e-01 1.800000000000000000e+01
6.166666666666666963e-01 1.814999999999999858e+01
6.333333333333333037e-01 1.869000000000000128e+01
6.500000000000000222e-01 2.426000000000000156e+01
6.666666666666666297e-01 2.662999999999999901e+01
6.833333333333333481e-01 2.730000000000000071e+01
6.999999999999999556e-01 2.692999999999999972e+01
7.166666666666666741e-01 2.523000000000000043e+01
7.333333333333332815e-01 2.642999999999999972e+01
7.500000000000000000e-01 2.830999999999999872e+01
7.666666666666667185e-01 2.757999999999999829e+01
7.833333333333333259e-01 2.853000000000000114e+01
8.000000000000000444e-01 3.332000000000000028e+01
8.166666666666666519e-01 3.264000000000000057e+01
8.333333333333333703e-01 3.271000000000000085e+01
8.499999999999999778e-01 3.250999999999999801e+01
8.666666666666666963e-01 3.234000000000000341e+01
8.833333333333333037e-01 3.085999999999999943e+01
9.000000000000000222e-01 3.080000000000000071e+01
9.166666666666666297e-01 3.187000000000000099e+01
9.333333333333333481e-01 3.372999999999999687e+01
9.499999999999999556e-01 3.575000000000000000e+01
9.666666666666666741e-01 3.638000000000000256e+01
9.833333333333332815e-01 3.675000000000000000e+01
1.000000000000000000e+00 3.688000000000000256e+01
1.016666666666666607e+00 3.734000000000000341e+01
1.033333333333333437e+00 3.828000000000000114e+01
1.050000000000000044e+00 4.100000000000000000e+01
1.066666666666666652e+00 4.342999999999999972e+01
1.083333333333333259e+00 4.439999999999999858e+01
1.100000000000000089e+00 4.567999999999999972e+01
1.116666666666666696e+00 4.625999999999999801e+01
1.133333333333333304e+00 4.710999999999999943e+01
1.149999999999999911e+00 4.760999999999999943e+01
1.166666666666666741e+00 4.857999999999999829e+01
1.183333333333333348e+00 4.815999999999999659e+01
1.199999999999999956e+00 4.874000000000000199e+01
1.216666666666666563e+00 4.814999999999999858e+01
1.233333333333333393e+00 4.882000000000000028e+01
1.250000000000000000e+00 5.135000000000000142e+01
1.266666666666666607e+00 5.450000000000000000e+01
1.283333333333333437e+00 5.657000000000000028e+01
1.300000000000000044e+00 5.910000000000000142e+01
1.316666666666666652e+00 6.236999999999999744e+01
1.333333333333333259e+00 6.303999999999999915e+01
1.350000000000000089e+00 6.678000000000000114e+01
1.366666666666666696e+00 6.882999999999999829e+01
1.383333333333333304e+00 7.248000000000000398e+01
1.399999999999999911e+00 7.217000000000000171e+01
1.416666666666666741e+00 7.139000000000000057e+01
1.433333333333333348e+00 7.246999999999999886e+01
1.449999999999999956e+00 7.451999999999999602e+01
1.466666666666666563e+00 7.604999999999999716e+01
1.483333333333333393e+00 7.843000000000000682e+01
1.500000000000000000e+00 7.981000000000000227e+01
1.516666666666666607e+00 7.990000000000000568e+01
1.533333333333333437e+00 8.054999999999999716e+01
1.550000000000000044e+00 8.229999999999999716e+01
1.566666666666666652e+00 8.309999999999999432e+01
1.583333333333333259e+00 8.395000000000000284e+01
1.600000000000000089e+00 8.475000000000000000e+01
1.616666666666666696e+00 8.456000000000000227e+01
1.633333333333333304e+00 8.520000000000000284e+01
1.649999999999999911e+00 8.598000000000000398e+01
1.666666666666666741e+00 8.504999999999999716e+01
1.683333333333333348e+00 8.529999999999999716e+01
1.699999999999999956e+00 8.707999999999999829e+01
1.716666666666666563e+00 8.675000000000000000e+01
1.733333333333333393e+00 8.628000000000000114e+01
1.750000000000000000e+00 8.710999999999999943e+01
1.766666666666666607e+00 8.807999999999999829e+01
1.783333333333333437e+00 8.837999999999999545e+01
1.800000000000000044e+00 8.795000000000000284e+01
1.816666666666666652e+00 8.832999999999999829e+01
1.833333333333333259e+00 8.875000000000000000e+01
1.850000000000000089e+00 8.895999999999999375e+01
1.866666666666666696e+00 8.870000000000000284e+01
1.883333333333333304e+00 8.862000000000000455e+01
1.899999999999999911e+00 8.956000000000000227e+01
1.916666666666666741e+00 8.915000000000000568e+01
1.933333333333333348e+00 8.903000000000000114e+01
1.949999999999999956e+00 8.956000000000000227e+01
1.966666666666666563e+00 9.017000000000000171e+01
1.983333333333333393e+00 9.020999999999999375e+01
2.000000000000000000e+00 9.065999999999999659e+01
2.016666666666666607e+00 9.139000000000000057e+01
2.033333333333333215e+00 9.118999999999999773e+01
2.049999999999999822e+00 9.139000000000000057e+01
2.066666666666666874e+00 9.126000000000000512e+01
2.083333333333333481e+00 9.118000000000000682e+01
2.100000000000000089e+00 9.160999999999999943e+01
2.116666666666666696e+00 9.223999999999999488e+01
2.133333333333333304e+00 9.214000000000000057e+01
2.149999999999999911e+00 9.221999999999999886e+01
2.166666666666666519e+00 9.242000000000000171e+01
2.183333333333333126e+00 9.268999999999999773e+01
2.200000000000000178e+00 9.256999999999999318e+01
2.216666666666666785e+00 9.273999999999999488e+01
2.233333333333333393e+00 9.276999999999999602e+01
2.250000000000000000e+00 9.259999999999999432e+01
2.266666666666666607e+00 9.276999999999999602e+01
2.283333333333333215e+00 9.318000000000000682e+01
2.299999999999999822e+00 9.339000000000000057e+01
2.316666666666666874e+00 9.353000000000000114e+01
2.333333333333333481e+00 9.332999999999999829e+01
2.350000000000000089e+00 9.357999999999999829e+01
2.366666666666666696e+00 9.378000000000000114e+01
2.383333333333333304e+00 9.387000000000000455e+01
2.399999999999999911e+00 9.381000000000000227e+01
2.416666666666666519e+00 9.379000000000000625e+01
2.433333333333333126e+00 9.379000000000000625e+01
2.450000000000000178e+00 9.407999999999999829e+01
2.466666666666666785e+00 9.415000000000000568e+01
2.483333333333333393e+00 9.429999999999999716e+01
2.500000000000000000e+00 9.406000000000000227e+01
2.516666666666666607e+00 9.421999999999999886e+01
2.533333333333333215e+00 9.448999999999999488e+01
2.549999999999999822e+00 9.443999999999999773e+01
2.566666666666666874e+00 9.398000000000000398e+01
2.583333333333333481e+00 9.409999999999999432e+01
2.600000000000000089e+00 9.457999999999999829e+01
2.616666666666666696e+00 9.443999999999999773e+01
2.633333333333333304e+00 9.464000000000000057e+01
2.649999999999999911e+00 9.479000000000000625e+01
2.666666666666666519e+00 9.478000000000000114e+01
2.683333333333333126e+00 9.471999999999999886e+01
2.700000000000000178e+00 9.478000000000000114e+01
2.716666666666666785e+00 9.476000000000000512e+01
2.733333333333333393e+00 9.493999999999999773e+01
2.750000000000000000e+00 9.495999999999999375e+01
2.766666666666666607e+00 9.490000000000000568e+01
2.783333333333333215e+00 9.493999999999999773e+01
2.799999999999999822e+00 9.501999999999999602e+01
2.816666666666666874e+00 9.495000000000000284e+01
2.833333333333333481e+00 9.481000000000000227e+01
2.850000000000000089e+00 9.490000000000000568e+01
2.866666666666666696e+00 9.501999999999999602e+01
2.883333333333333304e+00 9.506000000000000227e+01
2.899999999999999911e+00 9.518000000000000682e+01
2.916666666666666519e+00 9.515000000000000568e+01
2.933333333333333126e+00 9.504000000000000625e+01
2.950000000000000178e+00 9.507999999999999829e+01
2.966666666666666785e+00 9.500000000000000000e+01
2.983333333333333393e+00 9.503000000000000114e+01
3.000000000000000000e+00 9.512000000000000455e+01
3.016666666666666607e+00 9.526999999999999602e+01
3.033333333333333215e+00 9.528000000000000114e+01
3.049999999999999822e+00 9.525000000000000000e+01
3.066666666666666874e+00 9.545999999999999375e+01
3.083333333333333481e+00 9.560999999999999943e+01
3.100000000000000089e+00 9.540000000000000568e+01
3.116666666666666696e+00 9.545000000000000284e+01
3.133333333333333304e+00 9.554999999999999716e+01
3.149999999999999911e+00 9.554999999999999716e+01
3.166666666666666519e+00 9.537999999999999545e+01
3.183333333333333126e+00 9.529999999999999716e+01
3.200000000000000178e+00 9.559999999999999432e+01
3.216666666666666785e+00 9.576000000000000512e+01
3.233333333333333393e+00 9.568999999999999773e+01
3.250000000000000000e+00 9.568000000000000682e+01
3.266666666666666607e+00 9.565000000000000568e+01
3.283333333333333215e+00 9.568000000000000682e+01
3.299999999999999822e+00 9.556000000000000227e+01
3.316666666666666874e+00 9.570999999999999375e+01
3.333333333333333481e+00 9.587999999999999545e+01
3.350000000000000089e+00 9.604000000000000625e+01
3.366666666666666696e+00 9.576999999999999602e+01
3.383333333333333304e+00 9.581999999999999318e+01
3.399999999999999911e+00 9.579999999999999716e+01
3.416666666666666519e+00 9.573000000000000398e+01
3.433333333333333126e+00 9.560999999999999943e+01
3.450000000000000178e+00 9.576999999999999602e+01
3.466666666666666785e+00 9.596999999999999886e+01
3.483333333333333393e+00 9.581999999999999318e+01
3.500000000000000000e+00 9.556999999999999318e+01
3.516666666666666607e+00 9.576000000000000512e+01
3.533333333333333215e+00 9.603000000000000114e+01
3.549999999999999822e+00 9.592000000000000171e+01
3.566666666666666874e+00 9.540000000000000568e+01
3.583333333333333481e+00 9.539000000000000057e+01
3.600000000000000089e+00 9.596999999999999886e+01
3.616666666666666696e+00 9.607999999999999829e+01
3.633333333333333304e+00 9.575000000000000000e+01
3.649999999999999911e+00 9.587999999999999545e+01
3.666666666666666519e+00 9.617000000000000171e+01
3.683333333333333126e+00 9.629000000000000625e+01
3.700000000000000178e+00 9.626000000000000512e+01
3.716666666666666785e+00 9.609000000000000341e+01
3.733333333333333393e+00 9.604999999999999716e+01
3.750000000000000000e+00 9.607999999999999829e+01
3.766666666666666607e+00 9.620000000000000284e+01
3.783333333333333215e+00 9.643000000000000682e+01
3.799999999999999822e+00 9.642000000000000171e+01
3.816666666666666874e+00 9.626999999999999602e+01
3.833333333333333481e+00 9.618999999999999773e+01
3.850000000000000089e+00 9.606999999999999318e+01
3.866666666666666696e+00 9.601999999999999602e+01
3.883333333333333304e+00 9.626000000000000512e+01
3.899999999999999911e+00 9.637999999999999545e+01
3.916666666666666519e+00 9.629000000000000625e+01
3.933333333333333126e+00 9.632999999999999829e+01
3.950000000000000178e+00 9.632999999999999829e+01
3.966666666666666785e+00 9.623999999999999488e+01
3.983333333333333393e+00 9.621999999999999886e+01
4.000000000000000000e+00 9.634000000000000341e+01
4.016666666666666607e+00 9.637000000000000455e+01
4.033333333333333215e+00 9.653000000000000114e+01
4.049999999999999822e+00 9.643999999999999773e+01
4.066666666666666430e+00 9.648000000000000398e+01
4.083333333333333037e+00 9.637000000000000455e+01
4.099999999999999645e+00 9.646999999999999886e+01
4.116666666666666252e+00 9.643000000000000682e+01
4.133333333333333748e+00 9.651999999999999602e+01
4.150000000000000355e+00 9.660999999999999943e+01
4.166666666666666963e+00 9.659000000000000341e+01
4.183333333333333570e+00 9.634000000000000341e+01
4.200000000000000178e+00 9.645999999999999375e+01
4.216666666666666785e+00 9.665999999999999659e+01
4.233333333333333393e+00 9.660999999999999943e+01
4.250000000000000000e+00 9.657999999999999829e+01
4.266666666666666607e+00 9.670999999999999375e+01
4.283333333333333215e+00 9.673000000000000398e+01
4.299999999999999822e+00 9.670999999999999375e+01
4.316666666666666430e+00 9.660999999999999943e+01
4.333333333333333037e+00 9.676999999999999602e+01
4.349999999999999645e+00 9.671999999999999886e+01
4.366666666666666252e+00 9.667000000000000171e+01
4.383333333333333748e+00 9.665999999999999659e+01
4.400000000000000355e+00 9.665000000000000568e+01
4.416666666666666963e+00 9.662999999999999545e+01
4.433333333333333570e+00 9.650000000000000000e+01
4.450000000000000178e+00 9.643999999999999773e+01
4.466666666666666785e+00 9.662000000000000455e+01
4.483333333333333393e+00 9.684999999999999432e+01
4.500000000000000000e+00 9.675000000000000000e+01
4.516666666666666607e+00 9.671999999999999886e+01
4.533333333333333215e+00 9.676000000000000512e+01
4.549999999999999822e+00 9.700000000000000000e+01
4.566666666666666430e+00 9.667000000000000171e+01
4.583333333333333037e+00 9.645000000000000284e+01
4.599999999999999645e+00 9.656000000000000227e+01
4.616666666666666252e+00 9.689000000000000057e+01
4.633333333333333748e+00 9.692000000000000171e+01
4.650000000000000355e+00 9.684999999999999432e+01
4.666666666666666963e+00 9.681999999999999318e+01
4.683333333333333570e+00 9.690000000000000568e+01
4.700000000000000178e+00 9.698000000000000398e+01
4.716666666666666785e+00 9.701000000000000512e+01
4.733333333333333393e+00 9.693000000000000682e+01
4.750000000000000000e+00 9.679000000000000625e+01
4.766666666666666607e+00 9.668000000000000682e+01
4.783333333333333215e+00 9.679999999999999716e+01
4.799999999999999822e+00 9.704000000000000625e+01
4.816666666666666430e+00 9.704999999999999716e+01
4.833333333333333037e+00 9.701000000000000512e+01
4.849999999999999645e+00 9.668000000000000682e+01
4.866666666666666252e+00 9.665000000000000568e+01
4.883333333333333748e+00 9.679999999999999716e+01
4.900000000000000355e+00 9.706000000000000227e+01
4.916666666666666963e+00 9.700000000000000000e+01
4.933333333333333570e+00 9.693000000000000682e+01
4.950000000000000178e+00 9.684000000000000341e+01
4.966666666666666785e+00 9.684999999999999432e+01
4.983333333333333393e+00 9.679999999999999716e+01
5.000000000000000000e+00 9.684000000000000341e+01


==> dpasp_500_norm.txt <==
1.666666666666666644e-02 5.820000000000000284e+00
3.333333333333333287e-02 6.280000000000000249e+00
5.000000000000000278e-02 6.339999999999999858e+00
6.666666666666666574e-02 6.339999999999999858e+00
8.333333333333332871e-02 6.759999999999999787e+00
1.000000000000000056e-01 8.580000000000000071e+00
1.166666666666666685e-01 8.839999999999999858e+00
1.333333333333333315e-01 8.939999999999999503e+00
1.499999999999999944e-01 8.939999999999999503e+00
1.666666666666666574e-01 8.859999999999999432e+00
1.833333333333333204e-01 8.660000000000000142e+00
2.000000000000000111e-01 9.279999999999999361e+00
2.166666666666666741e-01 9.279999999999999361e+00
2.333333333333333370e-01 9.560000000000000497e+00
2.500000000000000000e-01 9.580000000000000071e+00
2.666666666666666630e-01 9.080000000000000071e+00
2.833333333333333259e-01 1.011999999999999922e+01
2.999999999999999889e-01 1.033999999999999986e+01
3.166666666666666519e-01 1.011999999999999922e+01
3.333333333333333148e-01 9.880000000000000782e+00
3.499999999999999778e-01 9.900000000000000355e+00
3.666666666666666408e-01 1.035999999999999943e+01
3.833333333333333592e-01 1.100000000000000000e+01
4.000000000000000222e-01 1.116000000000000014e+01
4.166666666666666852e-01 1.267999999999999972e+01
4.333333333333333481e-01 1.367999999999999972e+01
4.500000000000000111e-01 1.514000000000000057e+01
4.666666666666666741e-01 1.585999999999999943e+01
4.833333333333333370e-01 1.535999999999999943e+01
5.000000000000000000e-01 1.575999999999999979e+01
5.166666666666667185e-01 1.580000000000000071e+01
5.333333333333333259e-01 1.467999999999999972e+01
5.500000000000000444e-01 1.453999999999999915e+01
5.666666666666666519e-01 1.569999999999999929e+01
5.833333333333333703e-01 1.564000000000000057e+01
5.999999999999999778e-01 1.616000000000000014e+01
6.166666666666666963e-01 1.585999999999999943e+01
6.333333333333333037e-01 1.700000000000000000e+01
6.500000000000000222e-01 1.771999999999999886e+01
6.666666666666666297e-01 1.767999999999999972e+01
6.833333333333333481e-01 1.800000000000000000e+01
6.999999999999999556e-01 1.900000000000000000e+01
7.166666666666666741e-01 1.846000000000000085e+01
7.333333333333332815e-01 1.646000000000000085e+01
7.500000000000000000e-01 1.469999999999999929e+01
7.666666666666667185e-01 1.472000000000000064e+01
7.833333333333333259e-01 1.803999999999999915e+01
8.000000000000000444e-01 2.083999999999999986e+01
8.166666666666666519e-01 1.982000000000000028e+01
8.333333333333333703e-01 2.005999999999999872e+01
8.499999999999999778e-01 1.989999999999999858e+01
8.666666666666666963e-01 1.983999999999999986e+01
8.833333333333333037e-01 1.966000000000000014e+01
9.000000000000000222e-01 1.976000000000000156e+01
9.166666666666666297e-01 2.119999999999999929e+01
9.333333333333333481e-01 2.233999999999999986e+01
9.499999999999999556e-01 2.319999999999999929e+01
9.666666666666666741e-01 2.362000000000000099e+01
9.833333333333332815e-01 2.380000000000000071e+01
1.000000000000000000e+00 2.332000000000000028e+01
1.016666666666666607e+00 2.339999999999999858e+01
1.033333333333333437e+00 2.357999999999999829e+01
1.050000000000000044e+00 2.483999999999999986e+01
1.066666666666666652e+00 2.616000000000000014e+01
1.083333333333333259e+00 2.637999999999999901e+01
1.100000000000000089e+00 2.705999999999999872e+01
1.116666666666666696e+00 2.789999999999999858e+01
1.133333333333333304e+00 2.855999999999999872e+01
1.149999999999999911e+00 2.930000000000000071e+01
1.166666666666666741e+00 3.048000000000000043e+01
1.183333333333333348e+00 3.060000000000000142e+01
1.199999999999999956e+00 3.087999999999999901e+01
1.216666666666666563e+00 3.028000000000000114e+01
1.233333333333333393e+00 3.037999999999999901e+01
1.250000000000000000e+00 3.232000000000000028e+01
1.266666666666666607e+00 3.488000000000000256e+01
1.283333333333333437e+00 3.579999999999999716e+01
1.300000000000000044e+00 3.815999999999999659e+01
1.316666666666666652e+00 4.111999999999999744e+01
1.333333333333333259e+00 4.174000000000000199e+01
1.350000000000000089e+00 4.600000000000000000e+01
1.366666666666666696e+00 4.853999999999999915e+01
1.383333333333333304e+00 5.353999999999999915e+01
1.399999999999999911e+00 5.346000000000000085e+01
1.416666666666666741e+00 5.192000000000000171e+01
1.433333333333333348e+00 5.335999999999999943e+01
1.449999999999999956e+00 5.570000000000000284e+01
1.466666666666666563e+00 5.803999999999999915e+01
1.483333333333333393e+00 6.206000000000000227e+01
1.500000000000000000e+00 6.389999999999999858e+01
1.516666666666666607e+00 6.407999999999999829e+01
1.533333333333333437e+00 6.500000000000000000e+01
1.550000000000000044e+00 6.743999999999999773e+01
1.566666666666666652e+00 6.884000000000000341e+01
1.583333333333333259e+00 7.021999999999999886e+01
1.600000000000000089e+00 7.143999999999999773e+01
1.616666666666666696e+00 7.120000000000000284e+01
1.633333333333333304e+00 7.235999999999999943e+01
1.649999999999999911e+00 7.364000000000000057e+01
1.666666666666666741e+00 7.229999999999999716e+01
1.683333333333333348e+00 7.254000000000000625e+01
1.699999999999999956e+00 7.559999999999999432e+01
1.716666666666666563e+00 7.504000000000000625e+01
1.733333333333333393e+00 7.414000000000000057e+01
1.750000000000000000e+00 7.570000000000000284e+01
1.766666666666666607e+00 7.726000000000000512e+01
1.783333333333333437e+00 7.790000000000000568e+01
1.800000000000000044e+00 7.714000000000000057e+01
1.816666666666666652e+00 7.776000000000000512e+01
1.833333333333333259e+00 7.854000000000000625e+01
1.850000000000000089e+00 7.893999999999999773e+01
1.866666666666666696e+00 7.845999999999999375e+01
1.883333333333333304e+00 7.831999999999999318e+01
1.899999999999999911e+00 7.993999999999999773e+01
1.916666666666666741e+00 7.923999999999999488e+01
1.933333333333333348e+00 7.893999999999999773e+01
1.949999999999999956e+00 7.998000000000000398e+01
1.966666666666666563e+00 8.121999999999999886e+01
1.983333333333333393e+00 8.121999999999999886e+01
2.000000000000000000e+00 8.207999999999999829e+01
2.016666666666666607e+00 8.334000000000000341e+01
2.033333333333333215e+00 8.304000000000000625e+01
2.049999999999999822e+00 8.337999999999999545e+01
2.066666666666666874e+00 8.309999999999999432e+01
2.083333333333333481e+00 8.304000000000000625e+01
2.100000000000000089e+00 8.376000000000000512e+01
2.116666666666666696e+00 8.504000000000000625e+01
2.133333333333333304e+00 8.479999999999999716e+01
2.149999999999999911e+00 8.498000000000000398e+01
2.166666666666666519e+00 8.528000000000000114e+01
2.183333333333333126e+00 8.579999999999999716e+01
2.200000000000000178e+00 8.556000000000000227e+01
2.216666666666666785e+00 8.585999999999999943e+01
2.233333333333333393e+00 8.595999999999999375e+01
2.250000000000000000e+00 8.557999999999999829e+01
2.266666666666666607e+00 8.584000000000000341e+01
2.283333333333333215e+00 8.662000000000000455e+01
2.299999999999999822e+00 8.709999999999999432e+01
2.316666666666666874e+00 8.737999999999999545e+01
2.333333333333333481e+00 8.698000000000000398e+01
2.350000000000000089e+00 8.745999999999999375e+01
2.366666666666666696e+00 8.785999999999999943e+01
2.383333333333333304e+00 8.806000000000000227e+01
2.399999999999999911e+00 8.792000000000000171e+01
2.416666666666666519e+00 8.784000000000000341e+01
2.433333333333333126e+00 8.781999999999999318e+01
2.450000000000000178e+00 8.840000000000000568e+01
2.466666666666666785e+00 8.845999999999999375e+01
2.483333333333333393e+00 8.878000000000000114e+01
2.500000000000000000e+00 8.829999999999999716e+01
2.516666666666666607e+00 8.857999999999999829e+01
2.533333333333333215e+00 8.914000000000000057e+01
2.549999999999999822e+00 8.909999999999999432e+01
2.566666666666666874e+00 8.823999999999999488e+01
2.583333333333333481e+00 8.856000000000000227e+01
2.600000000000000089e+00 8.942000000000000171e+01
2.616666666666666696e+00 8.912000000000000455e+01
2.633333333333333304e+00 8.948000000000000398e+01
2.649999999999999911e+00 8.976000000000000512e+01
2.666666666666666519e+00 8.978000000000000114e+01
2.683333333333333126e+00 8.964000000000000057e+01
2.700000000000000178e+00 8.971999999999999886e+01
2.716666666666666785e+00 8.964000000000000057e+01
2.733333333333333393e+00 9.000000000000000000e+01
2.750000000000000000e+00 9.009999999999999432e+01
2.766666666666666607e+00 9.006000000000000227e+01
2.783333333333333215e+00 9.009999999999999432e+01
2.799999999999999822e+00 9.023999999999999488e+01
2.816666666666666874e+00 9.007999999999999829e+01
2.833333333333333481e+00 8.979999999999999716e+01
2.850000000000000089e+00 9.000000000000000000e+01
2.866666666666666696e+00 9.020000000000000284e+01
2.883333333333333304e+00 9.026000000000000512e+01
2.899999999999999911e+00 9.054000000000000625e+01
2.916666666666666519e+00 9.048000000000000398e+01
2.933333333333333126e+00 9.021999999999999886e+01
2.950000000000000178e+00 9.028000000000000114e+01
2.966666666666666785e+00 9.014000000000000057e+01
2.983333333333333393e+00 9.021999999999999886e+01
3.000000000000000000e+00 9.037999999999999545e+01
3.016666666666666607e+00 9.065999999999999659e+01
3.033333333333333215e+00 9.068000000000000682e+01
3.049999999999999822e+00 9.062000000000000455e+01
3.066666666666666874e+00 9.106000000000000227e+01
3.083333333333333481e+00 9.131999999999999318e+01
3.100000000000000089e+00 9.085999999999999943e+01
3.116666666666666696e+00 9.098000000000000398e+01
3.133333333333333304e+00 9.115999999999999659e+01
3.149999999999999911e+00 9.126000000000000512e+01
3.166666666666666519e+00 9.092000000000000171e+01
3.183333333333333126e+00 9.079999999999999716e+01
3.200000000000000178e+00 9.135999999999999943e+01
3.216666666666666785e+00 9.164000000000000057e+01
3.233333333333333393e+00 9.148000000000000398e+01
3.250000000000000000e+00 9.145999999999999375e+01
3.266666666666666607e+00 9.137999999999999545e+01
3.283333333333333215e+00 9.145999999999999375e+01
3.299999999999999822e+00 9.123999999999999488e+01
3.316666666666666874e+00 9.154000000000000625e+01
3.333333333333333481e+00 9.184000000000000341e+01
3.350000000000000089e+00 9.214000000000000057e+01
3.366666666666666696e+00 9.159999999999999432e+01
3.383333333333333304e+00 9.168000000000000682e+01
3.399999999999999911e+00 9.168000000000000682e+01
3.416666666666666519e+00 9.159999999999999432e+01
3.433333333333333126e+00 9.137999999999999545e+01
3.450000000000000178e+00 9.165999999999999659e+01
3.466666666666666785e+00 9.201999999999999602e+01
3.483333333333333393e+00 9.170000000000000284e+01
3.500000000000000000e+00 9.123999999999999488e+01
3.516666666666666607e+00 9.157999999999999829e+01
3.533333333333333215e+00 9.212000000000000455e+01
3.549999999999999822e+00 9.192000000000000171e+01
3.566666666666666874e+00 9.098000000000000398e+01
3.583333333333333481e+00 9.092000000000000171e+01
3.600000000000000089e+00 9.204000000000000625e+01
3.616666666666666696e+00 9.226000000000000512e+01
3.633333333333333304e+00 9.159999999999999432e+01
3.649999999999999911e+00 9.185999999999999943e+01
3.666666666666666519e+00 9.242000000000000171e+01
3.683333333333333126e+00 9.264000000000000057e+01
3.700000000000000178e+00 9.257999999999999829e+01
3.716666666666666785e+00 9.223999999999999488e+01
3.733333333333333393e+00 9.215999999999999659e+01
3.750000000000000000e+00 9.223999999999999488e+01
3.766666666666666607e+00 9.243999999999999773e+01
3.783333333333333215e+00 9.290000000000000568e+01
3.799999999999999822e+00 9.287999999999999545e+01
3.816666666666666874e+00 9.265999999999999659e+01
3.833333333333333481e+00 9.250000000000000000e+01
3.850000000000000089e+00 9.223999999999999488e+01
3.866666666666666696e+00 9.214000000000000057e+01
3.883333333333333304e+00 9.262000000000000455e+01
3.899999999999999911e+00 9.284000000000000341e+01
3.916666666666666519e+00 9.265999999999999659e+01
3.933333333333333126e+00 9.271999999999999886e+01
3.950000000000000178e+00 9.273999999999999488e+01
3.966666666666666785e+00 9.256000000000000227e+01
3.983333333333333393e+00 9.254000000000000625e+01
4.000000000000000000e+00 9.273999999999999488e+01
4.016666666666666607e+00 9.279999999999999716e+01
4.033333333333333215e+00 9.312000000000000455e+01
4.049999999999999822e+00 9.295999999999999375e+01
4.066666666666666430e+00 9.304000000000000625e+01
4.083333333333333037e+00 9.278000000000000114e+01
4.099999999999999645e+00 9.298000000000000398e+01
4.116666666666666252e+00 9.290000000000000568e+01
4.133333333333333748e+00 9.307999999999999829e+01
4.150000000000000355e+00 9.326000000000000512e+01
4.166666666666666963e+00 9.326000000000000512e+01
4.183333333333333570e+00 9.276000000000000512e+01
4.200000000000000178e+00 9.301999999999999602e+01
4.216666666666666785e+00 9.337999999999999545e+01
4.233333333333333393e+00 9.326000000000000512e+01
4.250000000000000000e+00 9.320000000000000284e+01
4.266666666666666607e+00 9.345999999999999375e+01
4.283333333333333215e+00 9.350000000000000000e+01
4.299999999999999822e+00 9.348000000000000398e+01
4.316666666666666430e+00 9.329999999999999716e+01
4.333333333333333037e+00 9.359999999999999432e+01
4.349999999999999645e+00 9.350000000000000000e+01
4.366666666666666252e+00 9.340000000000000568e+01
4.383333333333333748e+00 9.337999999999999545e+01
4.400000000000000355e+00 9.335999999999999943e+01
4.416666666666666963e+00 9.329999999999999716e+01
4.433333333333333570e+00 9.301999999999999602e+01
4.450000000000000178e+00 9.290000000000000568e+01
4.466666666666666785e+00 9.326000000000000512e+01
4.483333333333333393e+00 9.371999999999999886e+01
4.500000000000000000e+00 9.351999999999999602e+01
4.516666666666666607e+00 9.345999999999999375e+01
4.533333333333333215e+00 9.356000000000000227e+01
4.549999999999999822e+00 9.401999999999999602e+01
4.566666666666666430e+00 9.335999999999999943e+01
4.583333333333333037e+00 9.293999999999999773e+01
4.599999999999999645e+00 9.315999999999999659e+01
4.616666666666666252e+00 9.379999999999999716e+01
4.633333333333333748e+00 9.390000000000000568e+01
4.650000000000000355e+00 9.373999999999999488e+01
4.666666666666666963e+00 9.370000000000000284e+01
4.683333333333333570e+00 9.384000000000000341e+01
4.700000000000000178e+00 9.398000000000000398e+01
4.716666666666666785e+00 9.404000000000000625e+01
4.733333333333333393e+00 9.387999999999999545e+01
4.750000000000000000e+00 9.362000000000000455e+01
4.766666666666666607e+00 9.340000000000000568e+01
4.783333333333333215e+00 9.364000000000000057e+01
4.799999999999999822e+00 9.412000000000000455e+01
4.816666666666666430e+00 9.414000000000000057e+01
4.833333333333333037e+00 9.406000000000000227e+01
4.849999999999999645e+00 9.340000000000000568e+01
4.866666666666666252e+00 9.335999999999999943e+01
4.883333333333333748e+00 9.365999999999999659e+01
4.900000000000000355e+00 9.418000000000000682e+01
4.916666666666666963e+00 9.404000000000000625e+01
4.933333333333333570e+00 9.390000000000000568e+01
4.950000000000000178e+00 9.373999999999999488e+01
4.966666666666666785e+00 9.376000000000000512e+01
4.983333333333333393e+00 9.364000000000000057e+01
5.000000000000000000e+00 9.373999999999999488e+01


==> dpasp_corr_norm.txt <==
0.033333 9.100000
0.066667 9.020000
0.100000 10.160000
0.133333 10.660000
0.166667 11.040000
0.200000 10.900000
0.233333 11.200000
0.266667 12.900000
0.300000 14.300000
0.333333 15.540000
0.366667 15.920000
0.400000 15.360000
0.433333 13.660000
0.466667 11.960000
0.500000 11.260000
0.533333 11.500000
0.566667 11.960000
0.600000 12.520000
0.633333 13.260000
0.666667 13.840000
0.700000 13.180000
0.733333 14.360000
0.766667 15.620000
0.800000 17.460000
0.833333 18.340000
0.866667 18.880000
0.900000 18.300000
0.933333 22.040000
0.966667 23.340000
1.000000 23.740000
1.033333 24.080000
1.066667 27.300000
1.100000 28.560000
1.133333 29.420000
1.166667 32.980000
1.200000 38.920000
1.233333 43.660000
1.266667 44.600000
1.300000 45.140000
1.333333 46.020000
1.366667 46.440000
1.400000 47.600000
1.433333 51.320000
1.466667 54.280000
1.500000 56.940000
1.533333 59.500000
1.566667 61.460000
1.600000 62.540000
1.633333 62.860000
1.666667 65.000000
1.700000 62.740000
1.733333 66.500000
1.766667 68.100000
1.800000 66.980000
1.833333 70.580000
1.866667 70.940000
1.900000 69.520000
1.933333 72.300000
1.966667 73.060000
2.000000 71.960000
2.033333 74.060000
2.066667 75.520000
2.100000 74.800000
2.133333 75.220000
2.166667 77.780000
2.200000 76.440000
2.233333 75.100000
2.266667 77.700000
2.300000 79.080000
2.333333 78.480000
2.366667 78.440000
2.400000 79.700000
2.433333 79.680000
2.466667 79.460000
2.500000 80.040000
2.533333 80.820000
2.566667 81.540000
2.600000 81.740000
2.633333 81.040000
2.666667 81.680000
2.700000 82.400000
2.733333 82.400000
2.766667 82.880000
2.800000 83.240000
2.833333 82.940000
2.866667 83.160000
2.900000 83.940000
2.933333 83.580000
2.966667 83.320000
3.000000 83.600000
3.033333 84.080000
3.066667 84.260000
3.100000 83.840000
3.133333 84.560000
3.166667 85.060000
3.200000 85.100000
3.233333 85.280000
3.266667 85.400000
3.300000 85.920000
3.333333 86.280000
3.366667 86.200000
3.400000 86.220000
3.433333 86.220000
3.466667 86.040000
3.500000 85.860000
3.533333 86.260000
3.566667 86.780000
3.600000 86.860000
3.633333 86.300000
3.666667 87.160000
3.700000 87.180000
3.733333 86.580000
3.766667 86.620000
3.800000 87.380000
3.833333 88.160000
3.866667 87.920000
3.900000 88.060000
3.933333 88.440000
3.966667 88.060000
4.000000 87.300000
4.033333 87.620000
4.066667 88.480000
4.100000 88.280000
4.133333 88.280000
4.166667 88.800000
4.200000 89.000000
4.233333 89.040000
4.266667 88.940000
4.300000 88.660000
4.333333 89.260000
4.366667 89.560000
4.400000 89.280000
4.433333 89.140000
4.466667 89.000000
4.500000 89.080000
4.533333 89.100000
4.566667 89.280000
4.600000 90.100000
4.633333 90.340000
4.666667 90.300000
4.700000 90.420000
4.733333 90.160000
4.766667 89.900000
4.800000 89.980000
4.833333 90.260000
4.866667 90.800000
4.900000 91.200000
4.933333 91.240000
4.966667 90.960000
5.000000 90.640000


==> dpasp_nn_corr_norm.txt <==
0.033333 8.910000
0.066667 8.790000
0.100000 13.690000
0.133333 16.240000
0.166667 17.670000
0.200000 17.500000
0.233333 18.150000
0.266667 21.740000
0.300000 23.800000
0.333333 25.000000
0.366667 25.180000
0.400000 25.130000
0.433333 23.890000
0.466667 22.270000
0.500000 20.280000
0.533333 19.250000
0.566667 19.430000
0.600000 20.740000
0.633333 22.060000
0.666667 22.890000
0.700000 24.220000
0.733333 24.680000
0.766667 24.730000
0.800000 28.100000
0.833333 29.970000
0.866667 30.060000
0.900000 30.930000
0.933333 37.090000
0.966667 41.410000
1.000000 42.290000
1.033333 43.960000
1.066667 48.100000
1.100000 49.400000
1.133333 50.360000
1.166667 55.370000
1.200000 61.140000
1.233333 65.540000
1.266667 66.150000
1.300000 66.330000
1.333333 67.290000
1.366667 67.560000
1.400000 68.340000
1.433333 71.470000
1.466667 74.010000
1.500000 75.740000
1.533333 77.370000
1.566667 78.590000
1.600000 79.430000
1.633333 79.760000
1.666667 80.890000
1.700000 79.520000
1.733333 81.920000
1.766667 82.740000
1.800000 82.190000
1.833333 84.200000
1.866667 84.460000
1.900000 83.580000
1.933333 85.280000
1.966667 85.720000
2.000000 85.090000
2.033333 86.300000
2.066667 87.090000
2.100000 86.670000
2.133333 86.810000
2.166667 88.270000
2.200000 87.680000
2.233333 86.940000
2.266667 88.280000
2.300000 89.080000
2.333333 88.720000
2.366667 88.650000
2.400000 89.420000
2.433333 89.420000
2.466667 89.290000
2.500000 89.580000
2.533333 90.030000
2.566667 90.430000
2.600000 90.540000
2.633333 90.180000
2.666667 90.530000
2.700000 90.920000
2.733333 90.960000
2.766667 91.180000
2.800000 91.350000
2.833333 91.160000
2.866667 91.280000
2.900000 91.680000
2.933333 91.520000
2.966667 91.440000
3.000000 91.610000
3.033333 91.870000
3.066667 91.920000
3.100000 91.690000
3.133333 92.040000
3.166667 92.320000
3.200000 92.360000
3.233333 92.410000
3.266667 92.480000
3.300000 92.780000
3.333333 93.000000
3.366667 92.910000
3.400000 92.910000
3.433333 92.900000
3.466667 92.810000
3.500000 92.740000
3.533333 92.960000
3.566667 93.240000
3.600000 93.310000
3.633333 93.040000
3.666667 93.450000
3.700000 93.430000
3.733333 93.090000
3.766667 93.110000
3.800000 93.570000
3.833333 93.980000
3.866667 93.900000
3.900000 93.970000
3.933333 94.150000
3.966667 93.920000
4.000000 93.520000
4.033333 93.650000
4.066667 94.130000
4.100000 94.050000
4.133333 94.020000
4.166667 94.280000
4.200000 94.400000
4.233333 94.420000
4.266667 94.350000
4.300000 94.220000
4.333333 94.570000
4.366667 94.700000
4.400000 94.550000
4.433333 94.450000
4.466667 94.360000
4.500000 94.430000
4.533333 94.430000
4.566667 94.550000
4.600000 95.000000
4.633333 95.090000
4.666667 95.100000
4.700000 95.170000
4.733333 95.030000
4.766667 94.890000
4.800000 94.920000
4.833333 95.060000
4.866667 95.330000
4.900000 95.550000
4.933333 95.560000
4.966667 95.420000
5.000000 95.250000


==> dpasp_nn_norm.txt <==
3.333333333333333287e-02 9.619999999999999218e+00
6.666666666666666574e-02 9.369999999999999218e+00
1.000000000000000056e-01 1.018999999999999950e+01
1.333333333333333315e-01 9.390000000000000568e+00
1.666666666666666574e-01 8.869999999999999218e+00
2.000000000000000111e-01 8.880000000000000782e+00
2.333333333333333370e-01 8.900000000000000355e+00
2.666666666666666630e-01 8.919999999999999929e+00
2.999999999999999889e-01 8.919999999999999929e+00
3.333333333333333148e-01 8.710000000000000853e+00
3.666666666666666408e-01 8.419999999999999929e+00
4.000000000000000222e-01 7.209999999999999964e+00
4.333333333333333481e-01 8.480000000000000426e+00
4.666666666666666741e-01 1.240000000000000036e+01
5.000000000000000000e-01 1.532000000000000028e+01
5.333333333333333259e-01 1.701000000000000156e+01
5.666666666666666519e-01 1.837000000000000099e+01
5.999999999999999778e-01 1.726000000000000156e+01
6.333333333333333037e-01 1.516000000000000014e+01
6.666666666666666297e-01 1.683999999999999986e+01
6.999999999999999556e-01 2.001000000000000156e+01
7.333333333333332815e-01 2.008999999999999986e+01
7.666666666666667185e-01 2.007999999999999829e+01
8.000000000000000444e-01 2.412999999999999901e+01
8.333333333333333703e-01 2.637999999999999901e+01
8.666666666666666963e-01 2.753000000000000114e+01
9.000000000000000222e-01 2.928000000000000114e+01
9.333333333333333481e-01 3.092999999999999972e+01
9.666666666666666741e-01 3.173999999999999844e+01
1.000000000000000000e+00 3.596000000000000085e+01
1.033333333333333437e+00 3.804999999999999716e+01
1.066666666666666652e+00 3.778999999999999915e+01
1.100000000000000089e+00 3.852000000000000313e+01
1.133333333333333304e+00 4.110999999999999943e+01
1.166666666666666741e+00 4.467000000000000171e+01
1.199999999999999956e+00 4.643999999999999773e+01
1.233333333333333393e+00 4.936999999999999744e+01
1.266666666666666607e+00 5.003999999999999915e+01
1.300000000000000044e+00 5.178999999999999915e+01
1.333333333333333259e+00 5.102000000000000313e+01
1.366666666666666696e+00 5.372999999999999687e+01
1.399999999999999911e+00 5.393999999999999773e+01
1.433333333333333348e+00 5.542000000000000171e+01
1.466666666666666563e+00 5.725000000000000000e+01
1.500000000000000000e+00 5.927000000000000313e+01
1.533333333333333437e+00 6.247999999999999687e+01
1.566666666666666652e+00 6.481000000000000227e+01
1.600000000000000089e+00 6.717000000000000171e+01
1.633333333333333304e+00 6.990999999999999659e+01
1.666666666666666741e+00 7.101999999999999602e+01
1.699999999999999956e+00 6.950000000000000000e+01
1.733333333333333393e+00 7.185999999999999943e+01
1.766666666666666607e+00 7.634999999999999432e+01
1.800000000000000044e+00 7.584999999999999432e+01
1.833333333333333259e+00 7.809000000000000341e+01
1.866666666666666696e+00 7.845999999999999375e+01
1.899999999999999911e+00 7.800000000000000000e+01
1.933333333333333348e+00 8.057999999999999829e+01
1.966666666666666563e+00 8.264000000000000057e+01
2.000000000000000000e+00 8.231000000000000227e+01
2.033333333333333215e+00 8.306000000000000227e+01
2.066666666666666874e+00 8.312000000000000455e+01
2.100000000000000089e+00 8.390999999999999659e+01
2.133333333333333304e+00 8.525000000000000000e+01
2.166666666666666519e+00 8.593000000000000682e+01
2.200000000000000178e+00 8.604999999999999716e+01
2.233333333333333393e+00 8.631000000000000227e+01
2.266666666666666607e+00 8.687999999999999545e+01
2.299999999999999822e+00 8.729000000000000625e+01
2.333333333333333481e+00 8.735999999999999943e+01
2.366666666666666696e+00 8.815000000000000568e+01
2.399999999999999911e+00 8.770000000000000284e+01
2.433333333333333126e+00 8.679000000000000625e+01
2.466666666666666785e+00 8.782999999999999829e+01
2.500000000000000000e+00 8.890000000000000568e+01
2.533333333333333215e+00 8.831000000000000227e+01
2.566666666666666874e+00 8.934999999999999432e+01
2.600000000000000089e+00 8.987000000000000455e+01
2.633333333333333304e+00 8.931999999999999318e+01
2.666666666666666519e+00 8.968000000000000682e+01
2.700000000000000178e+00 9.012999999999999545e+01
2.733333333333333393e+00 9.029999999999999716e+01
2.766666666666666607e+00 9.026999999999999602e+01
2.799999999999999822e+00 9.054999999999999716e+01
2.833333333333333481e+00 9.053000000000000114e+01
2.866666666666666696e+00 9.053000000000000114e+01
2.899999999999999911e+00 9.053000000000000114e+01
2.933333333333333126e+00 9.109000000000000341e+01
2.966666666666666785e+00 9.131999999999999318e+01
3.000000000000000000e+00 9.128000000000000114e+01
3.033333333333333215e+00 9.160999999999999943e+01
3.066666666666666874e+00 9.179000000000000625e+01
3.100000000000000089e+00 9.143000000000000682e+01
3.133333333333333304e+00 9.131999999999999318e+01
3.166666666666666519e+00 9.240000000000000568e+01
3.200000000000000178e+00 9.234000000000000341e+01
3.233333333333333393e+00 9.207999999999999829e+01
3.266666666666666607e+00 9.217000000000000171e+01
3.299999999999999822e+00 9.220999999999999375e+01
3.333333333333333481e+00 9.229000000000000625e+01
3.366666666666666696e+00 9.287999999999999545e+01
3.399999999999999911e+00 9.287000000000000455e+01
3.433333333333333126e+00 9.251999999999999602e+01
3.466666666666666785e+00 9.279999999999999716e+01
3.500000000000000000e+00 9.273000000000000398e+01
3.533333333333333215e+00 9.243000000000000682e+01
3.566666666666666874e+00 9.303000000000000114e+01
3.600000000000000089e+00 9.348000000000000398e+01
3.633333333333333304e+00 9.331000000000000227e+01
3.666666666666666519e+00 9.389000000000000057e+01
3.700000000000000178e+00 9.354999999999999716e+01
3.733333333333333393e+00 9.303000000000000114e+01
3.766666666666666607e+00 9.348000000000000398e+01
3.799999999999999822e+00 9.379000000000000625e+01
3.833333333333333481e+00 9.367000000000000171e+01
3.866666666666666696e+00 9.384999999999999432e+01
3.899999999999999911e+00 9.426000000000000512e+01
3.933333333333333126e+00 9.400000000000000000e+01
3.966666666666666785e+00 9.373000000000000398e+01
4.000000000000000000e+00 9.393999999999999773e+01
4.033333333333333215e+00 9.406000000000000227e+01
4.066666666666666430e+00 9.423000000000000398e+01
4.099999999999999645e+00 9.426999999999999602e+01
4.133333333333333748e+00 9.428000000000000114e+01
4.166666666666666963e+00 9.446999999999999886e+01
4.200000000000000178e+00 9.459000000000000341e+01
4.233333333333333393e+00 9.475000000000000000e+01
4.266666666666666607e+00 9.481999999999999318e+01
4.299999999999999822e+00 9.475000000000000000e+01
4.333333333333333037e+00 9.481000000000000227e+01
4.366666666666666252e+00 9.504000000000000625e+01
4.400000000000000355e+00 9.507999999999999829e+01
4.433333333333333570e+00 9.493999999999999773e+01
4.466666666666666785e+00 9.470999999999999375e+01
4.500000000000000000e+00 9.490999999999999659e+01
4.533333333333333215e+00 9.506999999999999318e+01
4.566666666666666430e+00 9.504000000000000625e+01
4.599999999999999645e+00 9.501999999999999602e+01
4.633333333333333748e+00 9.504000000000000625e+01
4.666666666666666963e+00 9.523000000000000398e+01
4.700000000000000178e+00 9.503000000000000114e+01
4.733333333333333393e+00 9.507999999999999829e+01
4.766666666666666607e+00 9.525000000000000000e+01
4.799999999999999822e+00 9.526999999999999602e+01
4.833333333333333037e+00 9.509000000000000341e+01
4.866666666666666252e+00 9.529999999999999716e+01
4.900000000000000355e+00 9.562000000000000455e+01
4.933333333333333570e+00 9.537000000000000455e+01
4.966666666666666785e+00 9.546999999999999886e+01
5.000000000000000000e+00 9.564000000000000057e+01


==> dpasp_norm.txt <==
3.333333333333333287e-02 9.240000000000000213e+00
6.666666666666666574e-02 1.067999999999999972e+01
1.000000000000000056e-01 1.058000000000000007e+01
1.333333333333333315e-01 9.759999999999999787e+00
1.666666666666666574e-01 9.259999999999999787e+00
2.000000000000000111e-01 8.980000000000000426e+00
2.333333333333333370e-01 9.060000000000000497e+00
2.666666666666666630e-01 9.099999999999999645e+00
2.999999999999999889e-01 9.320000000000000284e+00
3.333333333333333148e-01 1.011999999999999922e+01
3.666666666666666408e-01 1.040000000000000036e+01
4.000000000000000222e-01 9.660000000000000142e+00
4.333333333333333481e-01 1.003999999999999915e+01
4.666666666666666741e-01 1.061999999999999922e+01
5.000000000000000000e-01 1.143999999999999950e+01
5.333333333333333259e-01 1.240000000000000036e+01
5.666666666666666519e-01 1.251999999999999957e+01
5.999999999999999778e-01 1.382000000000000028e+01
6.333333333333333037e-01 1.340000000000000036e+01
6.666666666666666297e-01 1.343999999999999950e+01
6.999999999999999556e-01 1.425999999999999979e+01
7.333333333333332815e-01 1.385999999999999943e+01
7.666666666666667185e-01 1.385999999999999943e+01
8.000000000000000444e-01 1.459999999999999964e+01
8.333333333333333703e-01 1.501999999999999957e+01
8.666666666666666963e-01 1.564000000000000057e+01
9.000000000000000222e-01 1.721999999999999886e+01
9.333333333333333481e-01 1.957999999999999829e+01
9.666666666666666741e-01 2.073999999999999844e+01
1.000000000000000000e+00 2.173999999999999844e+01
1.033333333333333437e+00 2.310000000000000142e+01
1.066666666666666652e+00 2.303999999999999915e+01
1.100000000000000089e+00 2.280000000000000071e+01
1.133333333333333304e+00 2.398000000000000043e+01
1.166666666666666741e+00 2.644000000000000128e+01
1.199999999999999956e+00 2.687999999999999901e+01
1.233333333333333393e+00 2.878000000000000114e+01
1.266666666666666607e+00 2.830000000000000071e+01
1.300000000000000044e+00 3.062000000000000099e+01
1.333333333333333259e+00 2.982000000000000028e+01
1.366666666666666696e+00 3.274000000000000199e+01
1.399999999999999911e+00 3.198000000000000043e+01
1.433333333333333348e+00 3.353999999999999915e+01
1.466666666666666563e+00 3.560000000000000142e+01
1.500000000000000000e+00 3.785999999999999943e+01
1.533333333333333437e+00 4.075999999999999801e+01
1.566666666666666652e+00 4.325999999999999801e+01
1.600000000000000089e+00 4.579999999999999716e+01
1.633333333333333304e+00 4.985999999999999943e+01
1.666666666666666741e+00 5.088000000000000256e+01
1.699999999999999956e+00 4.888000000000000256e+01
1.733333333333333393e+00 5.193999999999999773e+01
1.766666666666666607e+00 5.843999999999999773e+01
1.800000000000000044e+00 5.735999999999999943e+01
1.833333333333333259e+00 6.057999999999999829e+01
1.866666666666666696e+00 6.174000000000000199e+01
1.899999999999999911e+00 6.093999999999999773e+01
1.933333333333333348e+00 6.493999999999999773e+01
1.966666666666666563e+00 6.787999999999999545e+01
2.000000000000000000e+00 6.701999999999999602e+01
2.033333333333333215e+00 6.854000000000000625e+01
2.066666666666666874e+00 6.895999999999999375e+01
2.100000000000000089e+00 7.009999999999999432e+01
2.133333333333333304e+00 7.226000000000000512e+01
2.166666666666666519e+00 7.337999999999999545e+01
2.200000000000000178e+00 7.364000000000000057e+01
2.233333333333333393e+00 7.409999999999999432e+01
2.266666666666666607e+00 7.528000000000000114e+01
2.299999999999999822e+00 7.585999999999999943e+01
2.333333333333333481e+00 7.598000000000000398e+01
2.366666666666666696e+00 7.748000000000000398e+01
2.399999999999999911e+00 7.668000000000000682e+01
2.433333333333333126e+00 7.507999999999999829e+01
2.466666666666666785e+00 7.687999999999999545e+01
2.500000000000000000e+00 7.870000000000000284e+01
2.533333333333333215e+00 7.773999999999999488e+01
2.566666666666666874e+00 7.951999999999999602e+01
2.600000000000000089e+00 8.057999999999999829e+01
2.633333333333333304e+00 7.970000000000000284e+01
2.666666666666666519e+00 8.018000000000000682e+01
2.700000000000000178e+00 8.114000000000000057e+01
2.733333333333333393e+00 8.135999999999999943e+01
2.766666666666666607e+00 8.126000000000000512e+01
2.799999999999999822e+00 8.173999999999999488e+01
2.833333333333333481e+00 8.179999999999999716e+01
2.866666666666666696e+00 8.179999999999999716e+01
2.899999999999999911e+00 8.178000000000000114e+01
2.933333333333333126e+00 8.271999999999999886e+01
2.966666666666666785e+00 8.320000000000000284e+01
3.000000000000000000e+00 8.307999999999999829e+01
3.033333333333333215e+00 8.371999999999999886e+01
3.066666666666666874e+00 8.414000000000000057e+01
3.100000000000000089e+00 8.359999999999999432e+01
3.133333333333333304e+00 8.334000000000000341e+01
3.166666666666666519e+00 8.518000000000000682e+01
3.200000000000000178e+00 8.512000000000000455e+01
3.233333333333333393e+00 8.457999999999999829e+01
3.266666666666666607e+00 8.479999999999999716e+01
3.299999999999999822e+00 8.490000000000000568e+01
3.333333333333333481e+00 8.512000000000000455e+01
3.366666666666666696e+00 8.620000000000000284e+01
3.399999999999999911e+00 8.607999999999999829e+01
3.433333333333333126e+00 8.542000000000000171e+01
3.466666666666666785e+00 8.590000000000000568e+01
3.500000000000000000e+00 8.587999999999999545e+01
3.533333333333333215e+00 8.535999999999999943e+01
3.566666666666666874e+00 8.643999999999999773e+01
3.600000000000000089e+00 8.721999999999999886e+01
3.633333333333333304e+00 8.679999999999999716e+01
3.666666666666666519e+00 8.793999999999999773e+01
3.700000000000000178e+00 8.735999999999999943e+01
3.733333333333333393e+00 8.645999999999999375e+01
3.766666666666666607e+00 8.729999999999999716e+01
3.799999999999999822e+00 8.787999999999999545e+01
3.833333333333333481e+00 8.768000000000000682e+01
3.866666666666666696e+00 8.784000000000000341e+01
3.899999999999999911e+00 8.868000000000000682e+01
3.933333333333333126e+00 8.829999999999999716e+01
3.966666666666666785e+00 8.779999999999999716e+01
4.000000000000000000e+00 8.818000000000000682e+01
4.033333333333333215e+00 8.837999999999999545e+01
4.066666666666666430e+00 8.871999999999999886e+01
4.099999999999999645e+00 8.884000000000000341e+01
4.133333333333333748e+00 8.878000000000000114e+01
4.166666666666666963e+00 8.915999999999999659e+01
4.200000000000000178e+00 8.935999999999999943e+01
4.233333333333333393e+00 8.962000000000000455e+01
4.266666666666666607e+00 8.976000000000000512e+01
4.299999999999999822e+00 8.959999999999999432e+01
4.333333333333333037e+00 8.973999999999999488e+01
4.366666666666666252e+00 9.018000000000000682e+01
4.400000000000000355e+00 9.029999999999999716e+01
4.433333333333333570e+00 9.004000000000000625e+01
4.466666666666666785e+00 8.959999999999999432e+01
4.500000000000000000e+00 9.001999999999999602e+01
4.533333333333333215e+00 9.031999999999999318e+01
4.566666666666666430e+00 9.023999999999999488e+01
4.599999999999999645e+00 9.015999999999999659e+01
4.633333333333333748e+00 9.015999999999999659e+01
4.666666666666666963e+00 9.051999999999999602e+01
4.700000000000000178e+00 9.023999999999999488e+01
4.733333333333333393e+00 9.034000000000000341e+01
4.766666666666666607e+00 9.062000000000000455e+01
4.799999999999999822e+00 9.064000000000000057e+01
4.833333333333333037e+00 9.026000000000000512e+01
4.866666666666666252e+00 9.068000000000000682e+01
4.900000000000000355e+00 9.131999999999999318e+01
4.933333333333333570e+00 9.093999999999999773e+01
4.966666666666666785e+00 9.114000000000000057e+01
5.000000000000000000e+00 9.137999999999999545e+01


==> neurasp_nn_norm.txt <==
3.333333333333333287e-02 1.032000000000000028e+01
6.666666666666666574e-02 1.032000000000000028e+01
1.000000000000000056e-01 1.033000000000000007e+01
1.333333333333333315e-01 1.348000000000000043e+01
1.666666666666666574e-01 2.557999999999999829e+01
2.000000000000000111e-01 3.005000000000000071e+01
2.333333333333333370e-01 3.513000000000000256e+01
2.666666666666666630e-01 3.817999999999999972e+01
2.999999999999999889e-01 3.972999999999999687e+01
3.333333333333333148e-01 4.175999999999999801e+01
3.666666666666666408e-01 4.310000000000000142e+01
4.000000000000000222e-01 4.207999999999999829e+01
4.333333333333333481e-01 4.096999999999999886e+01
4.666666666666666741e-01 3.957999999999999829e+01
5.000000000000000000e-01 3.972999999999999687e+01
5.333333333333333259e-01 4.009000000000000341e+01
5.666666666666666519e-01 4.103000000000000114e+01
5.999999999999999778e-01 4.192000000000000171e+01
6.333333333333333037e-01 4.338000000000000256e+01
6.666666666666666297e-01 4.340999999999999659e+01
6.999999999999999556e-01 4.435000000000000142e+01
7.333333333333332815e-01 4.671999999999999886e+01
7.666666666666667185e-01 5.039000000000000057e+01
8.000000000000000444e-01 5.149000000000000199e+01
8.333333333333333703e-01 5.309000000000000341e+01
8.666666666666666963e-01 5.443999999999999773e+01
9.000000000000000222e-01 5.639000000000000057e+01
9.333333333333333481e-01 6.104999999999999716e+01
9.666666666666666741e-01 6.546999999999999886e+01
1.000000000000000000e+00 6.740000000000000568e+01
1.033333333333333437e+00 6.878000000000000114e+01
1.066666666666666652e+00 7.085999999999999943e+01
1.100000000000000089e+00 7.090999999999999659e+01
1.133333333333333304e+00 7.318000000000000682e+01
1.166666666666666741e+00 7.712000000000000455e+01
1.199999999999999956e+00 7.590000000000000568e+01
1.233333333333333393e+00 7.840000000000000568e+01
1.266666666666666607e+00 7.909999999999999432e+01
1.300000000000000044e+00 7.943999999999999773e+01
1.333333333333333259e+00 8.068999999999999773e+01
1.366666666666666696e+00 8.300000000000000000e+01
1.399999999999999911e+00 8.273999999999999488e+01
1.433333333333333348e+00 8.373000000000000398e+01
1.466666666666666563e+00 8.420999999999999375e+01
1.500000000000000000e+00 8.459000000000000341e+01
1.533333333333333437e+00 8.509000000000000341e+01
1.566666666666666652e+00 8.639000000000000057e+01
1.600000000000000089e+00 8.587000000000000455e+01
1.633333333333333304e+00 8.679000000000000625e+01
1.666666666666666741e+00 8.715000000000000568e+01
1.699999999999999956e+00 8.717000000000000171e+01
1.733333333333333393e+00 8.807999999999999829e+01
1.766666666666666607e+00 8.798000000000000398e+01
1.800000000000000044e+00 8.848000000000000398e+01
1.833333333333333259e+00 8.893000000000000682e+01
1.866666666666666696e+00 8.903000000000000114e+01
1.899999999999999911e+00 8.876999999999999602e+01
1.933333333333333348e+00 8.893999999999999773e+01
1.966666666666666563e+00 8.954999999999999716e+01
2.000000000000000000e+00 8.915999999999999659e+01
2.033333333333333215e+00 8.998999999999999488e+01
2.066666666666666874e+00 8.937999999999999545e+01
2.100000000000000089e+00 8.856999999999999318e+01
2.133333333333333304e+00 8.951999999999999602e+01
2.166666666666666519e+00 9.023000000000000398e+01
2.200000000000000178e+00 8.990000000000000568e+01
2.233333333333333393e+00 9.087000000000000455e+01
2.266666666666666607e+00 9.050000000000000000e+01
2.299999999999999822e+00 8.973999999999999488e+01
2.333333333333333481e+00 9.032999999999999829e+01
2.366666666666666696e+00 9.100000000000000000e+01
2.399999999999999911e+00 9.084000000000000341e+01
2.433333333333333126e+00 9.110999999999999943e+01
2.466666666666666785e+00 9.143000000000000682e+01
2.500000000000000000e+00 9.112999999999999545e+01
2.533333333333333215e+00 9.076000000000000512e+01
2.566666666666666874e+00 9.139000000000000057e+01
2.600000000000000089e+00 9.179999999999999716e+01
2.633333333333333304e+00 9.154999999999999716e+01
2.666666666666666519e+00 9.176000000000000512e+01
2.700000000000000178e+00 9.176000000000000512e+01
2.733333333333333393e+00 9.203000000000000114e+01
2.766666666666666607e+00 9.190999999999999659e+01
2.799999999999999822e+00 9.181999999999999318e+01
2.833333333333333481e+00 9.190000000000000568e+01
2.866666666666666696e+00 9.212000000000000455e+01
2.899999999999999911e+00 9.218000000000000682e+01
2.933333333333333126e+00 9.231999999999999318e+01
2.966666666666666785e+00 9.254999999999999716e+01
3.000000000000000000e+00 9.248000000000000398e+01
3.033333333333333215e+00 9.265999999999999659e+01
3.066666666666666874e+00 9.265999999999999659e+01
3.100000000000000089e+00 9.273000000000000398e+01
3.133333333333333304e+00 9.289000000000000057e+01
3.166666666666666519e+00 9.289000000000000057e+01
3.200000000000000178e+00 9.279000000000000625e+01
3.233333333333333393e+00 9.257999999999999829e+01
3.266666666666666607e+00 9.273999999999999488e+01
3.299999999999999822e+00 9.287999999999999545e+01
3.333333333333333481e+00 9.307999999999999829e+01
3.366666666666666696e+00 9.303000000000000114e+01
3.399999999999999911e+00 9.323000000000000398e+01
3.433333333333333126e+00 9.334999999999999432e+01
3.466666666666666785e+00 9.337999999999999545e+01
3.500000000000000000e+00 9.343999999999999773e+01
3.533333333333333215e+00 9.351999999999999602e+01
3.566666666666666874e+00 9.351999999999999602e+01
3.600000000000000089e+00 9.373000000000000398e+01
3.633333333333333304e+00 9.375000000000000000e+01
3.666666666666666519e+00 9.368999999999999773e+01
3.700000000000000178e+00 9.362000000000000455e+01
3.733333333333333393e+00 9.365999999999999659e+01
3.766666666666666607e+00 9.379999999999999716e+01
3.799999999999999822e+00 9.385999999999999943e+01
3.833333333333333481e+00 9.365000000000000568e+01
3.866666666666666696e+00 9.384000000000000341e+01
3.899999999999999911e+00 9.393999999999999773e+01
3.933333333333333126e+00 9.364000000000000057e+01
3.966666666666666785e+00 9.395999999999999375e+01
4.000000000000000000e+00 9.425000000000000000e+01
4.033333333333333215e+00 9.417000000000000171e+01
4.066666666666666430e+00 9.409000000000000341e+01
4.099999999999999645e+00 9.400000000000000000e+01
4.133333333333333748e+00 9.423000000000000398e+01
4.166666666666666963e+00 9.421999999999999886e+01
4.200000000000000178e+00 9.429999999999999716e+01
4.233333333333333393e+00 9.429000000000000625e+01
4.266666666666666607e+00 9.428000000000000114e+01
4.299999999999999822e+00 9.448999999999999488e+01
4.333333333333333037e+00 9.431999999999999318e+01
4.366666666666666252e+00 9.428000000000000114e+01
4.400000000000000355e+00 9.446999999999999886e+01
4.433333333333333570e+00 9.450000000000000000e+01
4.466666666666666785e+00 9.454999999999999716e+01
4.500000000000000000e+00 9.468000000000000682e+01
4.533333333333333215e+00 9.457999999999999829e+01
4.566666666666666430e+00 9.468000000000000682e+01
4.599999999999999645e+00 9.490000000000000568e+01
4.633333333333333748e+00 9.495999999999999375e+01
4.666666666666666963e+00 9.493000000000000682e+01
4.700000000000000178e+00 9.478000000000000114e+01
4.733333333333333393e+00 9.470999999999999375e+01
4.766666666666666607e+00 9.479000000000000625e+01
4.799999999999999822e+00 9.493999999999999773e+01
4.833333333333333037e+00 9.482999999999999829e+01
4.866666666666666252e+00 9.504999999999999716e+01
4.900000000000000355e+00 9.509999999999999432e+01
4.933333333333333570e+00 9.493999999999999773e+01
4.966666666666666785e+00 9.493999999999999773e+01
5.000000000000000000e+00 9.509000000000000341e+01


==> neurasp_norm.txt <==
3.333333333333333287e-02 5.099999999999999645e+00
6.666666666666666574e-02 5.099999999999999645e+00
1.000000000000000056e-01 5.219999999999999751e+00
1.333333333333333315e-01 6.740000000000000213e+00
1.666666666666666574e-01 1.393999999999999950e+01
2.000000000000000111e-01 1.757999999999999829e+01
2.333333333333333370e-01 1.946000000000000085e+01
2.666666666666666630e-01 2.028000000000000114e+01
2.999999999999999889e-01 2.121999999999999886e+01
3.333333333333333148e-01 2.255999999999999872e+01
3.666666666666666408e-01 2.280000000000000071e+01
4.000000000000000222e-01 2.196000000000000085e+01
4.333333333333333481e-01 2.200000000000000000e+01
4.666666666666666741e-01 2.062000000000000099e+01
5.000000000000000000e-01 2.121999999999999886e+01
5.333333333333333259e-01 2.083999999999999986e+01
5.666666666666666519e-01 2.216000000000000014e+01
5.999999999999999778e-01 2.230000000000000071e+01
6.333333333333333037e-01 2.405999999999999872e+01
6.666666666666666297e-01 2.419999999999999929e+01
6.999999999999999556e-01 2.598000000000000043e+01
7.333333333333332815e-01 2.700000000000000000e+01
7.666666666666667185e-01 2.960000000000000142e+01
8.000000000000000444e-01 2.983999999999999986e+01
8.333333333333333703e-01 3.110000000000000142e+01
8.666666666666666963e-01 3.214000000000000057e+01
9.000000000000000222e-01 3.356000000000000227e+01
9.333333333333333481e-01 3.907999999999999829e+01
9.666666666666666741e-01 4.389999999999999858e+01
1.000000000000000000e+00 4.660000000000000142e+01
1.033333333333333437e+00 4.839999999999999858e+01
1.066666666666666652e+00 5.071999999999999886e+01
1.100000000000000089e+00 5.103999999999999915e+01
1.133333333333333304e+00 5.415999999999999659e+01
1.166666666666666741e+00 6.003999999999999915e+01
1.199999999999999956e+00 5.774000000000000199e+01
1.233333333333333393e+00 6.182000000000000028e+01
1.266666666666666607e+00 6.315999999999999659e+01
1.300000000000000044e+00 6.357999999999999829e+01
1.333333333333333259e+00 6.564000000000000057e+01
1.366666666666666696e+00 6.920000000000000284e+01
1.399999999999999911e+00 6.868000000000000682e+01
1.433333333333333348e+00 7.035999999999999943e+01
1.466666666666666563e+00 7.140000000000000568e+01
1.500000000000000000e+00 7.200000000000000000e+01
1.533333333333333437e+00 7.270000000000000284e+01
1.566666666666666652e+00 7.507999999999999829e+01
1.600000000000000089e+00 7.392000000000000171e+01
1.633333333333333304e+00 7.562000000000000455e+01
1.666666666666666741e+00 7.643999999999999773e+01
1.699999999999999956e+00 7.618000000000000682e+01
1.733333333333333393e+00 7.778000000000000114e+01
1.766666666666666607e+00 7.754000000000000625e+01
1.800000000000000044e+00 7.843999999999999773e+01
1.833333333333333259e+00 7.923999999999999488e+01
1.866666666666666696e+00 7.956000000000000227e+01
1.899999999999999911e+00 7.909999999999999432e+01
1.933333333333333348e+00 7.940000000000000568e+01
1.966666666666666563e+00 8.042000000000000171e+01
2.000000000000000000e+00 7.979999999999999716e+01
2.033333333333333215e+00 8.123999999999999488e+01
2.066666666666666874e+00 8.009999999999999432e+01
2.100000000000000089e+00 7.865999999999999659e+01
2.133333333333333304e+00 8.040000000000000568e+01
2.166666666666666519e+00 8.157999999999999829e+01
2.200000000000000178e+00 8.106000000000000227e+01
2.233333333333333393e+00 8.271999999999999886e+01
2.266666666666666607e+00 8.214000000000000057e+01
2.299999999999999822e+00 8.081999999999999318e+01
2.333333333333333481e+00 8.187999999999999545e+01
2.366666666666666696e+00 8.306000000000000227e+01
2.399999999999999911e+00 8.268000000000000682e+01
2.433333333333333126e+00 8.328000000000000114e+01
2.466666666666666785e+00 8.364000000000000057e+01
2.500000000000000000e+00 8.318000000000000682e+01
2.533333333333333215e+00 8.259999999999999432e+01
2.566666666666666874e+00 8.371999999999999886e+01
2.600000000000000089e+00 8.435999999999999943e+01
2.633333333333333304e+00 8.393999999999999773e+01
2.666666666666666519e+00 8.429999999999999716e+01
2.700000000000000178e+00 8.440000000000000568e+01
2.733333333333333393e+00 8.487999999999999545e+01
2.766666666666666607e+00 8.450000000000000000e+01
2.799999999999999822e+00 8.437999999999999545e+01
2.833333333333333481e+00 8.450000000000000000e+01
2.866666666666666696e+00 8.495999999999999375e+01
2.899999999999999911e+00 8.506000000000000227e+01
2.933333333333333126e+00 8.534000000000000341e+01
2.966666666666666785e+00 8.571999999999999886e+01
3.000000000000000000e+00 8.565999999999999659e+01
3.033333333333333215e+00 8.590000000000000568e+01
3.066666666666666874e+00 8.601999999999999602e+01
3.100000000000000089e+00 8.618000000000000682e+01
3.133333333333333304e+00 8.640000000000000568e+01
3.166666666666666519e+00 8.640000000000000568e+01
3.200000000000000178e+00 8.615999999999999659e+01
3.233333333333333393e+00 8.587999999999999545e+01
3.266666666666666607e+00 8.614000000000000057e+01
3.299999999999999822e+00 8.637999999999999545e+01
3.333333333333333481e+00 8.668000000000000682e+01
3.366666666666666696e+00 8.657999999999999829e+01
3.399999999999999911e+00 8.704000000000000625e+01
3.433333333333333126e+00 8.723999999999999488e+01
3.466666666666666785e+00 8.728000000000000114e+01
3.500000000000000000e+00 8.742000000000000171e+01
3.533333333333333215e+00 8.745999999999999375e+01
3.566666666666666874e+00 8.745999999999999375e+01
3.600000000000000089e+00 8.784000000000000341e+01
3.633333333333333304e+00 8.795999999999999375e+01
3.666666666666666519e+00 8.785999999999999943e+01
3.700000000000000178e+00 8.776000000000000512e+01
3.733333333333333393e+00 8.773999999999999488e+01
3.766666666666666607e+00 8.804000000000000625e+01
3.799999999999999822e+00 8.812000000000000455e+01
3.833333333333333481e+00 8.773999999999999488e+01
3.866666666666666696e+00 8.806000000000000227e+01
3.899999999999999911e+00 8.823999999999999488e+01
3.933333333333333126e+00 8.768000000000000682e+01
3.966666666666666785e+00 8.829999999999999716e+01
4.000000000000000000e+00 8.885999999999999943e+01
4.033333333333333215e+00 8.871999999999999886e+01
4.066666666666666430e+00 8.857999999999999829e+01
4.099999999999999645e+00 8.842000000000000171e+01
4.133333333333333748e+00 8.879999999999999716e+01
4.166666666666666963e+00 8.876000000000000512e+01
4.200000000000000178e+00 8.895999999999999375e+01
4.233333333333333393e+00 8.901999999999999602e+01
4.266666666666666607e+00 8.893999999999999773e+01
4.299999999999999822e+00 8.931999999999999318e+01
4.333333333333333037e+00 8.895999999999999375e+01
4.366666666666666252e+00 8.893999999999999773e+01
4.400000000000000355e+00 8.928000000000000114e+01
4.433333333333333570e+00 8.934000000000000341e+01
4.466666666666666785e+00 8.942000000000000171e+01
4.500000000000000000e+00 8.973999999999999488e+01
4.533333333333333215e+00 8.951999999999999602e+01
4.566666666666666430e+00 8.970000000000000284e+01
4.599999999999999645e+00 9.014000000000000057e+01
4.633333333333333748e+00 9.021999999999999886e+01
4.666666666666666963e+00 9.018000000000000682e+01
4.700000000000000178e+00 8.990000000000000568e+01
4.733333333333333393e+00 8.976000000000000512e+01
4.766666666666666607e+00 8.992000000000000171e+01
4.799999999999999822e+00 9.018000000000000682e+01
4.833333333333333037e+00 9.001999999999999602e+01
4.866666666666666252e+00 9.040000000000000568e+01
4.900000000000000355e+00 9.048000000000000398e+01
4.933333333333333570e+00 9.015999999999999659e+01
4.966666666666666785e+00 9.018000000000000682e+01
5.000000000000000000e+00 9.045999999999999375e+01

